Search for Supersymmetry in Trilepton Final States with the ATLAS Detector and the Alignment of the ATLAS Silicon Tracker

One of the main goals of the ATLAS detector at the LHC of CERN, a proton-proton collider with a nominal centre-of-mass energy of 14 TeV, is to search for New Physics beyond the Standard Model (BSM). A widely favoured BSM candidate is Supersymmetry (SUSY), which postulates a superpartner for each Standard Model particle. The first part of this thesis describes a strategy for an early discovery of SUSY using the trilepton signature, with a focus on gravity-mediated SUSY breaking, mSUGRA. The discovery potential for SUSY for the case where strongly interacting supersymmetric particles are very massive is critically investigated. A possible choice of triggers for L = 10-31cm-2s-1 is suggested by optimising the event yield at intermediate and final selection stages. A novel method to measure the rate of leptons from heavy flavour decays passing isolation requirements by isolating tt events in data is outlined. The task of the ATLAS silicon tracker is to track particles produced in proton-proton collisions in its centre, measuring their momenta and production vertices. The precise knowledge of the silicon tracker module positions and their orientation in space (alignment) down to some microns and fractions of a miliradian in the critical coordinates is of vital importance for large parts of the ambitious ATLAS physics program. In the second part of the thesis, the alignment of the ATLAS silicon tracker using the Robust Alignment algorithm and particle tracks is described. The algorithm is applied to align end-cap A of the pixel detector using cosmic ray particle tracks recorded during its on-surface commissioning in 2006. Finally, about 2M cosmic ray tracks collected by ATLAS in situ in autumn 2008 are utilised to provide a coherent alignment of the entire silicon tracker with the Robust Alignment algorithm.

==> M8plus/fig/runList/fromChristian.txt <==
RESULT: 89562 : 916 916 : 454 	386	 757	 896	 306
RESULT: 90755 : 84 84 : 87 	78	 88	 93	 28
RESULT: 96644 : 859 859 : 833 	849	 867	 844	 304
RESULT: 88470 : 138 138 : 0 	0	 98	 136	 54
RESULT: 89862 : 22 22 : 18 	16	 0	 21	 9
RESULT: 96903 : 5118 5118 : 4893 	5034	 5159	 5054	 1749
RESULT: 91400 : 1676 1676 : 1445 	1350	 1353	 1685	 613
RESULT: 88585 : 221 221 : 0 	0	 131	 221	 94
RESULT: 96906 : 3614 3614 : 3457 	3571	 3621	 3564	 1222
RESULT: 89740 : 644 644 : 485 	417	 556	 635	 209
RESULT: 92045 : 5770 5770 : 5228 	4878	 5850	 5954	 2027
RESULT: 90733 : 2444 2444 : 2413 	2362	 2188	 2815	 1164
RESULT: 90128 : 125 125 : 0 	0	 119	 127	 30
RESULT: 89105 : 222 222 : 0 	0	 172	 221	 74
RESULT: 89106 : 265 265 : 0 	0	 118	 267	 146
RESULT: 90131 : 126 126 : 0 	0	 123	 125	 27
RESULT: 90260 : 84 84 : 93 	89	 90	 105	 43
RESULT: 90262 : 201 201 : 231 	208	 246	 267	 88
RESULT: 92057 : 6695 6695 : 6588 	6114	 6888	 7197	 2629
RESULT: 91800 : 5557 5557 : 5101 	4458	 4908	 5505	 2014
RESULT: 91801 : 3924 3924 : 3850 	3330	 3709	 4210	 1559
RESULT: 96538 : 1503 1503 : 1435 	1457	 1514	 1482	 522
RESULT: 96858 : 1490 1490 : 1407 	1472	 1504	 1479	 487
RESULT: 90270 : 1304 1304 : 1477 	1338	 1563	 1750	 615
RESULT: 90757 : 143 143 : 139 	132	 142	 150	 55
RESULT: 90272 : 4846 4846 : 5234 	5085	 3748	 6357	 2782
RESULT: 96929 : 3630 3630 : 3474 	3624	 3667	 3591	 1218
RESULT: 90786 : 677 677 : 600 	552	 650	 684	 249
RESULT: 90275 : 3833 3833 : 4297 	4162	 3288	 4987	 1934
RESULT: 90758 : 406 406 : 399 	394	 401	 418	 170
RESULT: 90792 : 199 199 : 181 	167	 209	 214	 67
RESULT: 90731 : 164 164 : 163 	147	 170	 172	 61
RESULT: 92082 : 4886 4886 : 5075 	4452	 5172	 5490	 2007
RESULT: 91059 : 203 203 : 172 	164	 208	 207	 62
RESULT: 91060 : 8098 8098 : 6840 	6862	 7306	 7790	 2636
RESULT: 96542 : 901 901 : 836 	873	 899	 887	 300
RESULT: 96950 : 5447 5447 : 7336 	7679	 7449	 7616	 2612
RESULT: 91891 : 10725 10725 : 9999 	8746	 11365	 11801	 3785
RESULT: 96696 : 6996 6996 : 6672 	6849	 7032	 6909	 2400
RESULT: 91636 : 5256 5256 : 4755 	4228	 4685	 5621	 2049
RESULT: 91391 : 5649 5649 : 4870 	5036	 2738	 5564	 2606
RESULT: 90943 : 8324 8324 : 7239 	7220	 7592	 8124	 2873
RESULT: 96544 : 6060 6060 : 5737 	5860	 6120	 5986	 1982
RESULT: 91900 : 15449 15449 : 14492 	12350	 16615	 17341	 5902
RESULT: 96582 : 6600 6600 : 6306 	6548	 6671	 6525	 2285
RESULT: 91361 : 9770 9770 : 7792 	7599	 4745	 9296	 4679
RESULT: 91464 : 3649 3649 : 3366 	3108	 3375	 3837	 1362
RESULT: 91338 : 810 810 : 628 	628	 473	 739	 275
RESULT: 89335 : 612 612 : 251 	213	 534	 597	 183
RESULT: 91862 : 1278 1278 : 1147 	1046	 1173	 1279	 447
RESULT: 96721 : 1641 1641 : 1457 	1638	 1466	 1543	 551
RESULT: 96722 : 2096 2096 : 1909 	2094	 1914	 1993	 706
RESULT: 96851 : 1090 1090 : 1042 	1109	 1107	 1075	 356
RESULT: 91860 : 4488 4488 : 4497 	3950	 4610	 4954	 1729
RESULT: 91861 : 2950 2950 : 3120 	2716	 3187	 3430	 1262
RESULT: 96982 : 2463 2463 : 2338 	2443	 2471	 2443	 814
RESULT: 91897 : 31 31 : 59 	55	 58	 63	 15
RESULT: 90264 : 559 559 : 0 	0	 749	 806	 298
RESULT: 90784 : 470 470 : 423 	360	 453	 480	 176
RESULT: 96732 : 8513 8513 : 8112 	8451	 8557	 8425	 2914
RESULT: 91613 : 10 10 : 0 	0	 6	 10	 4
RESULT: 92048 : 5563 5563 : 4491 	4129	 5369	 5503	 1821
RESULT: 89851 : 101 101 : 63 	76	 0	 92	 63
RESULT: 89956 : 1375 1375 : 0 	0	 1230	 1376	 433
RESULT: 96913 : 1982 1982 : 1884 	1937	 1986	 1957	 653
RESULT: 91808 : 2756 2756 : 2666 	2370	 2631	 2884	 1041
RESULT: 91627 : 488 488 : 391 	404	 184	 486	 256
RESULT: 90732 : 283 283 : 237 	216	 247	 325	 133
RESULT: 91885 : 11198 11198 : 10539 	9143	 11803	 12452	 4187
RESULT: 89563 : 956 956 : 426 	530	 777	 910	 321
RESULT: 90749 : 445 445 : 425 	424	 436	 458	 166
RESULT: 91888 : 7780 7780 : 7460 	6537	 8577	 8997	 2995
RESULT: 91890 : 11460 11460 : 11473 	10116	 12717	 13227	 4476
RESULT: 96659 : 1194 1194 : 1147 	1173	 1201	 1179	 373
RESULT: 96884 : 1909 1909 : 1813 	1943	 1918	 1888	 669
RESULT: 88565 : 100 100 : 0 	0	 53	 101	 44
RESULT: 91639 : 14582 14582 : 13977 	12432	 13213	 15600	 5821
RESULT: 96916 : 12094 12094 : 11470 	11935	 12173	 11935	 4089
RESULT: 91898 : 16 16 : 30 	32	 30	 28	 0
RESULT: 91387 : 1500 1500 : 1092 	1199	 440	 1373	 617
RESULT: 92051 : 2070 2070 : 1738 	1604	 2002	 2029	 597
RESULT: 91389 : 7190 7190 : 6374 	6244	 4558	 7483	 3265
RESULT: 96895 : 4779 4779 : 4568 	4703	 4740	 4705	 1699


==> M8plus/fig/runList/runList.BField.txt <==
90260
90262
90264
90270
90272
90275
90345
90413
90525
90633
90731
90732
90733
91338
91359
91361
91387
91389
91390
91391
91398
91399
91400
91464
91561
91613
91627
91636
91639
91790
91799
91800
91801
91802
91803
91808
91828
91860
91861
91862
91884
91885
91888
91890
91891
91893
91897
91900
92065
92069
92072
92074
92077
92078
92079
92080
92081
92082
92092
92095
92098
92099
92100
92107
92112
92134
92157
92159
92160
92223
92226


==> M8plus/fig/runList/runList.NoBField.txt <==
89105
89335
89400
89403
89507
89740
89761
89772
90127
90131
90233
90943
91060
91351
92043
92045
92048
92051
92054
92057
92058
92059
92063
96516
96527
96535
96538
96541
96542
96543
96544
96582
96644
96659
96688
96696
96716
96717
96718
96721
96722
96732
96851
96858
96884
96895
96903
96906
96913
96916
96925
96929
96950
96973
96982
96988


==> PixelSR1/fig/constants/2007-10-05_Biased_x0.2_y1.0_minHit100/RAconstants.20.txt <==
/Indet/Align/ID
2 1 0 0 0 0 0 0 0 0 0 0 0
2 2 -2 0 0 0 0 0 0 0 0 0 0
2 2 0 0 0 0 0 0 0 0 0 0 0
2 2 2 0 0 0 0 0 0 0 0 0 0
/Indet/Align/PIX
2 1 -2 0 0 0 0 0 0 0 0 0 0
2 1 -2 1 0 0 0 0 0 0 0 0 0
2 1 -2 2 0 0 0 0 0 0 0 0 0
2 1 0 0 0 0 0 0 0 0 0 0 0
2 1 0 1 0 0 0 0 0 0 0 0 0
2 1 0 2 0 0 0 0 0 0 0 0 0
2 1 2 0 0 0 0 0 0 0 0 0 0
2 1 2 1 0 0 0 0 0 0 0 0 0
2 1 2 2 0 0 0 0 0 0 0 0 0
/Indet/Align/PIXEA1
2 1 2 0 0 0 0 0 0 0 0 0 -0.343
2 1 2 0 1 0 0 0 0 0 0 0 -0.246
2 1 2 0 2 0 0 0 0 0 0 0 -0.292
2 1 2 0 3 0 0 0 0 0 0 0 -0.259
2 1 2 0 4 0 0 0 0 0 0 0 -0.248
2 1 2 0 5 0 0 0 0 0 0 0 -0.367
2 1 2 0 6 0 0 0.020661 -0.0151218 0 0 0 -0.015
2 1 2 0 7 0 0 0.0224562 -0.00768618 0 0 0 -0.244
2 1 2 0 8 0 0 0 0 0 0 0 -0.121
2 1 2 0 9 0 0 0.017886 -0.0706919 0 0 0 -0.042
2 1 2 0 10 0 0 0.00336653 -0.0482585 0 0 0 -0.107
2 1 2 0 11 0 0 0.0283216 -0.0179347 0 0 0 -0.158
2 1 2 0 12 0 0 -0.00207918 0.00695819 0 0 0 -0.372
2 1 2 0 13 0 0 0.0189512 -0.0309236 0 0 0 -0.132
2 1 2 0 14 0 0 -0.0162872 -0.0522658 0 0 0 -0.049
2 1 2 0 15 0 0 0.00915738 -0.0079454 0 0 0 -0.121
2 1 2 0 16 0 0 -0.0206768 -0.0501179 0 0 0 -0.135
2 1 2 0 17 0 0 0 0 0 0 0 -0.015
2 1 2 0 18 0 0 -0.00120644 -0.0284189 0 0 0 -0.435
2 1 2 0 19 0 0 0 -0.0398643 0 0 0 -0.258
2 1 2 0 20 0 0 -0.0133451 -0.0549649 0 0 0 -0.17
2 1 2 0 21 0 0 0 -0.111791 0 0 0 -0.2
2 1 2 0 22 0 0 -0.00730811 -0.088388 0 0 0 -0.164
2 1 2 0 23 0 0 -0.00220043 -0.0214287 0 0 0 -0.263
2 1 2 0 24 0 0 0 -0.0877385 0 0 0 0.089
2 1 2 0 25 0 0 0 -0.0488048 0 0 0 0.092
2 1 2 0 26 0 0 0 -0.085621 0 0 0 0.093
2 1 2 0 27 0 0 0.00193776 -0.0290031 0 0 0 0.043
2 1 2 0 28 0 0 0.0156254 -0.0827169 0 0 0 -0.007
2 1 2 0 29 0 0 0 0 0 0 0 -0.039
2 1 2 0 30 0 0 -0.00201306 -0.0188977 0 0 0 0.263
2 1 2 0 31 0 0 0.00534371 0 0 0 0 0.216
2 1 2 0 32 0 0 0.00111282 -0.0157628 0 0 0 0.159
2 1 2 0 33 0 0 -0.00782986 -0.00842919 0 0 0 0.09
2 1 2 0 34 0 0 0 0 0 0 0 0.32
2 1 2 0 35 0 0 -0.000773524 0.0176695 0 0 0 0.159
2 1 2 0 36 0 0 -0.00066449 0 0 0 0 0.217
2 1 2 0 37 0 0 -0.000853172 -0.00643941 0 0 0 0.256
2 1 2 0 38 0 0 0 -0.0395904 0 0 0 0.353
2 1 2 0 39 0 0 -0.00550754 -0.019184 0 0 0 0.274
2 1 2 0 40 0 0 0 0 0 0 0 0.344
2 1 2 0 41 0 0 -0.0153512 0.0390883 0 0 0 0.32
2 1 2 0 42 0 0 0.00484002 0.0107699 0 0 0 -0.131
2 1 2 0 43 0 0 0 0 0 0 0 -0.203
2 1 2 0 44 0 0 0.000138655 -0.0324028 0 0 0 -0.354
2 1 2 0 45 0 0 0 0 0 0 0 -0.144
2 1 2 0 46 0 0 -0.0196493 -0.00124846 0 0 0 -0.199
2 1 2 0 47 0 0 0 0 0 0 0 -0.266
/Indet/Align/PIXEA2
2 1 2 1 0 0 0 0.0699729 0 0 0 0 0.325
2 1 2 1 1 0 0 0 0 0 0 0 -0.09
2 1 2 1 2 0 0 0 0 0 0 0 -0.188
2 1 2 1 3 0 0 0 0.032479 0 0 0 -0.1
2 1 2 1 4 0 0 -0.00887364 0.0109058 0 0 0 -0.108
2 1 2 1 5 0 0 -0.0200571 0.0326529 0 0 0 -0.217
2 1 2 1 6 0 0 -0.0115157 0.00686237 0 0 0 -0.241
2 1 2 1 7 0 0 -0.0129619 0 0 0 0 -0.001
2 1 2 1 8 0 0 -0.0127084 0 0 0 0 -0.158
2 1 2 1 9 0 0 -0.0122984 -0.0114069 0 0 0 -0.163
2 1 2 1 10 0 0 -0.0221756 -0.00150187 0 0 0 -0.154
2 1 2 1 11 0 0 -0.0154833 -0.0102296 0 0 0 -0.172
2 1 2 1 12 0 0 -0.0126824 0.00118785 0 0 0 0.058
2 1 2 1 13 0 0 -0.010299 0.013357 0 0 0 0.018
2 1 2 1 14 0 0 0 0 0 0 0 -0.014
2 1 2 1 15 0 0 0.00140311 -0.00357177 0 0 0 -0.029
2 1 2 1 16 0 0 0 0 0 0 0 0.026
2 1 2 1 17 0 0 0.00270045 0.0403788 0 0 0 -0.09
2 1 2 1 18 0 0 0.0077575 0.0454892 0 0 0 -0.162
2 1 2 1 19 0 0 0.0222139 0 0 0 0 -0.277
2 1 2 1 20 0 0 0 0 0 0 0 -0.145
2 1 2 1 21 0 0 0 0 0 0 0 -0.242
2 1 2 1 22 0 0 0 0 0 0 0 -0.192
2 1 2 1 23 0 0 0 0 0 0 0 -0.319
2 1 2 1 24 0 0 -0.00225257 0.0295038 0 0 0 -0.031
2 1 2 1 25 0 0 0.0121904 0.0167393 0 0 0 -0.024
2 1 2 1 26 0 0 -0.0134388 0.0250456 0 0 0 -0.095
2 1 2 1 27 0 0 0 0.0256089 0 0 0 -0.065
2 1 2 1 28 0 0 -0.017033 0.0160271 0 0 0 -0.049
2 1 2 1 29 0 0 -0.0044582 0.0360773 0 0 0 -0.087
2 1 2 1 30 0 0 0.0216403 0.00758007 0 0 0 -0.201
2 1 2 1 31 0 0 0 0 0 0 0 0.137
2 1 2 1 32 0 0 0.00217458 0 0 0 0 0.15
2 1 2 1 33 0 0 -0.00310777 0.0126499 0 0 0 0.051
2 1 2 1 34 0 0 0.00106303 -0.00598455 0 0 0 0.143
2 1 2 1 35 0 0 -0.00695387 0.0169652 0 0 0 0.046
2 1 2 1 36 0 0 0.0160385 -0.00422352 0 0 0 0.2
2 1 2 1 37 0 0 0 -0.0139535 0 0 0 0.016
2 1 2 1 38 0 0 0.00300845 -0.00603689 0 0 0 0.096
2 1 2 1 39 0 0 -0.00389755 -0.0106352 0 0 0 0.049
2 1 2 1 40 0 0 0.00213239 -0.00929933 0 0 0 0.091
2 1 2 1 41 0 0 -0.011939 0.00535204 0 0 0 -0.01
2 1 2 1 42 0 0 0.00489832 -0.00105394 0 0 0 -0.108
2 1 2 1 43 0 0 0 0.00614648 0 0 0 -0.097
2 1 2 1 44 0 0 0 0 0 0 0 -0.07
2 1 2 1 45 0 0 0.00723146 0 0 0 0 -0.123
2 1 2 1 46 0 0 0.0139264 0.00956933 0 0 0 -0.121
2 1 2 1 47 0 0 -0.0121381 0.0183554 0 0 0 0.047
/Indet/Align/PIXEA3
2 1 2 2 0 0 0 0 0.0109688 0 0 0 0.133
2 1 2 2 1 0 0 -0.00116451 -0.0357271 0 0 0 0.09
2 1 2 2 2 0 0 -0.00980455 0.0346082 0 0 0 0.326
2 1 2 2 3 0 0 0 0 0 0 0 -0.015
2 1 2 2 4 0 0 0.00378167 0.0409041 0 0 0 0.063
2 1 2 2 5 0 0 -0.00172667 0.0588632 0 0 0 -0.073
2 1 2 2 6 0 0 0.00174082 0.0662457 0 0 0 0.105
2 1 2 2 7 0 0 0 0 0 0 0 -0.165
2 1 2 2 8 0 0 0.0101943 0.01363 0 0 0 0.205
2 1 2 2 9 0 0 0.0132533 -0.0540156 0 0 0 -0.029
2 1 2 2 10 0 0 -0.00305467 -0.012492 0 0 0 0.296
2 1 2 2 11 0 0 0.0172356 -0.0353604 0 0 0 -0.106
2 1 2 2 12 0 0 0.00546717 0 0 0 0 0.281
2 1 2 2 13 0 0 0.0133377 0.0124867 0 0 0 0.09
2 1 2 2 14 0 0 -0.00183298 0.0465623 0 0 0 0.068
2 1 2 2 15 0 0 0 0 0 0 0 0.1
2 1 2 2 16 0 0 -0.00188462 0.0990899 0 0 0 0.155
2 1 2 2 17 0 0 0 0 0 0 0 -0.068
2 1 2 2 18 0 0 0 0 0 0 0 0.003
2 1 2 2 19 0 0 0 0 0 0 0 -0.002
2 1 2 2 20 0 0 0 0 0 0 0 -0.012
2 1 2 2 21 0 0 0 0 0 0 0 -0.037
2 1 2 2 22 0 0 0 0 0 0 0 0.021
2 1 2 2 23 0 0 0 0 0 0 0 -0.004
2 1 2 2 24 0 0 -0.00330187 0.101486 0 0 0 -0.067
2 1 2 2 25 0 0 0.00335162 0.0379779 0 0 0 -0.078
2 1 2 2 26 0 0 0 0 0 0 0 -0.072
2 1 2 2 27 0 0 0.00167972 0.105271 0 0 0 -0.088
2 1 2 2 28 0 0 0.00721968 0.0695218 0 0 0 -0.099
2 1 2 2 29 0 0 0.00764244 0.0602357 0 0 0 -0.116
2 1 2 2 30 0 0 0.0159406 0.0691343 0 0 0 0.12
2 1 2 2 31 0 0 0 0 0 0 0 0.102
2 1 2 2 32 0 0 0 0 0 0 0 0.08
2 1 2 2 33 0 0 0.00497958 0.0154751 0 0 0 0.067
2 1 2 2 34 0 0 -0.00673912 0.0549575 0 0 0 0.192
2 1 2 2 35 0 0 0.00299397 0.0407263 0 0 0 -0.039
2 1 2 2 36 0 0 -0.00897914 0.0206619 0 0 0 0.031
2 1 2 2 37 0 0 -0.0062242 0.0224763 0 0 0 0.121
2 1 2 2 38 0 0 0.0149594 0.0312748 0 0 0 -0.224
2 1 2 2 39 0 0 -0.0117336 -0.0188899 0 0 0 0.127
2 1 2 2 40 0 0 0.00114812 0.0153646 0 0 0 0.102
2 1 2 2 41 0 0 -0.0149446 0.00717496 0 0 0 0.099
2 1 2 2 42 0 0 0.00211395 0.055001 0 0 0 0.093
2 1 2 2 43 0 0 -0.0109298 0.0102049 0 0 0 0.073
2 1 2 2 44 0 0 0.00895532 0.0323869 0 0 0 0.234
2 1 2 2 45 0 0 -0.00586602 -0.0469668 0 0 0 0.104
2 1 2 2 46 0 0 -0.0063562 0 0 0 0 0.563
2 1 2 2 47 0 0 0 0 0 0 0 0.017
/Indet/Align/SCT
2 2 -2 0 0 0 0 0 0 0 0 0 0
2 2 -2 1 0 0 0 0 0 0 0 0 0
2 2 -2 2 0 0 0 0 0 0 0 0 0
2 2 -2 3 0 0 0 0 0 0 0 0 0
2 2 -2 4 0 0 0 0 0 0 0 0 0
2 2 -2 5 0 0 0 0 0 0 0 0 0
2 2 -2 6 0 0 0 0 0 0 0 0 0
2 2 -2 7 0 0 0 0 0 0 0 0 0
2 2 -2 8 0 0 0 0 0 0 0 0 0
2 2 0 0 0 0 0 0 0 0 0 0 0
2 2 0 1 0 0 0 0 0 0 0 0 0
2 2 0 2 0 0 0 0 0 0 0 0 0
2 2 0 3 0 0 0 0 0 0 0 0 0
2 2 2 0 0 0 0 0 0 0 0 0 0
2 2 2 1 0 0 0 0 0 0 0 0 0
2 2 2 2 0 0 0 0 0 0 0 0 0
2 2 2 3 0 0 0 0 0 0 0 0 0
2 2 2 4 0 0 0 0 0 0 0 0 0
2 2 2 5 0 0 0 0 0 0 0 0 0
2 2 2 6 0 0 0 0 0 0 0 0 0
2 2 2 7 0 0 0 0 0 0 0 0 0
2 2 2 8 0 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA1
2 2 2 0 0 0 0 0 0 0 0 0 0
2 2 2 0 0 1 0 0 0 0 0 0 0
2 2 2 0 1 0 0 0 0 0 0 0 0
2 2 2 0 1 1 0 0 0 0 0 0 0
2 2 2 0 2 0 0 0 0 0 0 0 0
2 2 2 0 2 1 0 0 0 0 0 0 0
2 2 2 0 3 0 0 0 0 0 0 0 0
2 2 2 0 3 1 0 0 0 0 0 0 0
2 2 2 0 4 0 0 0 0 0 0 0 0
2 2 2 0 4 1 0 0 0 0 0 0 0
2 2 2 0 5 0 0 0 0 0 0 0 0
2 2 2 0 5 1 0 0 0 0 0 0 0
2 2 2 0 6 0 0 0 0 0 0 0 0
2 2 2 0 6 1 0 0 0 0 0 0 0
2 2 2 0 7 0 0 0 0 0 0 0 0
2 2 2 0 7 1 0 0 0 0 0 0 0
2 2 2 0 8 0 0 0 0 0 0 0 0
2 2 2 0 8 1 0 0 0 0 0 0 0
2 2 2 0 9 0 0 0 0 0 0 0 0
2 2 2 0 9 1 0 0 0 0 0 0 0
2 2 2 0 10 0 0 0 0 0 0 0 0
2 2 2 0 10 1 0 0 0 0 0 0 0
2 2 2 0 11 0 0 0 0 0 0 0 0
2 2 2 0 11 1 0 0 0 0 0 0 0
2 2 2 0 12 0 0 0 0 0 0 0 0
2 2 2 0 12 1 0 0 0 0 0 0 0
2 2 2 0 13 0 0 0 0 0 0 0 0
2 2 2 0 13 1 0 0 0 0 0 0 0
2 2 2 0 14 0 0 0 0 0 0 0 0
2 2 2 0 14 1 0 0 0 0 0 0 0
2 2 2 0 15 0 0 0 0 0 0 0 0
2 2 2 0 15 1 0 0 0 0 0 0 0
2 2 2 0 16 0 0 0 0 0 0 0 0
2 2 2 0 16 1 0 0 0 0 0 0 0
2 2 2 0 17 0 0 0 0 0 0 0 0
2 2 2 0 17 1 0 0 0 0 0 0 0
2 2 2 0 18 0 0 0 0 0 0 0 0
2 2 2 0 18 1 0 0 0 0 0 0 0
2 2 2 0 19 0 0 0 0 0 0 0 0
2 2 2 0 19 1 0 0 0 0 0 0 0
2 2 2 0 20 0 0 0 0 0 0 0 0
2 2 2 0 20 1 0 0 0 0 0 0 0
2 2 2 0 21 0 0 0 0 0 0 0 0
2 2 2 0 21 1 0 0 0 0 0 0 0
2 2 2 0 22 0 0 0 0 0 0 0 0
2 2 2 0 22 1 0 0 0 0 0 0 0
2 2 2 0 23 0 0 0 0 0 0 0 0
2 2 2 0 23 1 0 0 0 0 0 0 0
2 2 2 0 24 0 0 0 0 0 0 0 0
2 2 2 0 24 1 0 0 0 0 0 0 0
2 2 2 0 25 0 0 0 0 0 0 0 0
2 2 2 0 25 1 0 0 0 0 0 0 0
2 2 2 0 26 0 0 0 0 0 0 0 0
2 2 2 0 26 1 0 0 0 0 0 0 0
2 2 2 0 27 0 0 0 0 0 0 0 0
2 2 2 0 27 1 0 0 0 0 0 0 0
2 2 2 0 28 0 0 0 0 0 0 0 0
2 2 2 0 28 1 0 0 0 0 0 0 0
2 2 2 0 29 0 0 0 0 0 0 0 0
2 2 2 0 29 1 0 0 0 0 0 0 0
2 2 2 0 30 0 0 0 0 0 0 0 0
2 2 2 0 30 1 0 0 0 0 0 0 0
2 2 2 0 31 0 0 0 0 0 0 0 0
2 2 2 0 31 1 0 0 0 0 0 0 0
2 2 2 0 32 0 0 0 0 0 0 0 0
2 2 2 0 32 1 0 0 0 0 0 0 0
2 2 2 0 33 0 0 0 0 0 0 0 0
2 2 2 0 33 1 0 0 0 0 0 0 0
2 2 2 0 34 0 0 0 0 0 0 0 0
2 2 2 0 34 1 0 0 0 0 0 0 0
2 2 2 0 35 0 0 0 0 0 0 0 0
2 2 2 0 35 1 0 0 0 0 0 0 0
2 2 2 0 36 0 0 0 0 0 0 0 0
2 2 2 0 36 1 0 0 0 0 0 0 0
2 2 2 0 37 0 0 0 0 0 0 0 0
2 2 2 0 37 1 0 0 0 0 0 0 0
2 2 2 0 38 0 0 0 0 0 0 0 0
2 2 2 0 38 1 0 0 0 0 0 0 0
2 2 2 0 39 0 0 0 0 0 0 0 0
2 2 2 0 39 1 0 0 0 0 0 0 0
2 2 2 0 40 0 0 0 0 0 0 0 0
2 2 2 0 41 0 0 0 0 0 0 0 0
2 2 2 0 42 0 0 0 0 0 0 0 0
2 2 2 0 43 0 0 0 0 0 0 0 0
2 2 2 0 44 0 0 0 0 0 0 0 0
2 2 2 0 45 0 0 0 0 0 0 0 0
2 2 2 0 46 0 0 0 0 0 0 0 0
2 2 2 0 47 0 0 0 0 0 0 0 0
2 2 2 0 48 0 0 0 0 0 0 0 0
2 2 2 0 49 0 0 0 0 0 0 0 0
2 2 2 0 50 0 0 0 0 0 0 0 0
2 2 2 0 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA2
2 2 2 1 0 0 0 0 0 0 0 0 0
2 2 2 1 0 1 0 0 0 0 0 0 0
2 2 2 1 0 2 0 0 0 0 0 0 0
2 2 2 1 1 0 0 0 0 0 0 0 0
2 2 2 1 1 1 0 0 0 0 0 0 0
2 2 2 1 1 2 0 0 0 0 0 0 0
2 2 2 1 2 0 0 0 0 0 0 0 0
2 2 2 1 2 1 0 0 0 0 0 0 0
2 2 2 1 2 2 0 0 0 0 0 0 0
2 2 2 1 3 0 0 0 0 0 0 0 0
2 2 2 1 3 1 0 0 0 0 0 0 0
2 2 2 1 3 2 0 0 0 0 0 0 0
2 2 2 1 4 0 0 0 0 0 0 0 0
2 2 2 1 4 1 0 0 0 0 0 0 0
2 2 2 1 4 2 0 0 0 0 0 0 0
2 2 2 1 5 0 0 0 0 0 0 0 0
2 2 2 1 5 1 0 0 0 0 0 0 0
2 2 2 1 5 2 0 0 0 0 0 0 0
2 2 2 1 6 0 0 0 0 0 0 0 0
2 2 2 1 6 1 0 0 0 0 0 0 0
2 2 2 1 6 2 0 0 0 0 0 0 0
2 2 2 1 7 0 0 0 0 0 0 0 0
2 2 2 1 7 1 0 0 0 0 0 0 0
2 2 2 1 7 2 0 0 0 0 0 0 0
2 2 2 1 8 0 0 0 0 0 0 0 0
2 2 2 1 8 1 0 0 0 0 0 0 0
2 2 2 1 8 2 0 0 0 0 0 0 0
2 2 2 1 9 0 0 0 0 0 0 0 0
2 2 2 1 9 1 0 0 0 0 0 0 0
2 2 2 1 9 2 0 0 0 0 0 0 0
2 2 2 1 10 0 0 0 0 0 0 0 0
2 2 2 1 10 1 0 0 0 0 0 0 0
2 2 2 1 10 2 0 0 0 0 0 0 0
2 2 2 1 11 0 0 0 0 0 0 0 0
2 2 2 1 11 1 0 0 0 0 0 0 0
2 2 2 1 11 2 0 0 0 0 0 0 0
2 2 2 1 12 0 0 0 0 0 0 0 0
2 2 2 1 12 1 0 0 0 0 0 0 0
2 2 2 1 12 2 0 0 0 0 0 0 0
2 2 2 1 13 0 0 0 0 0 0 0 0
2 2 2 1 13 1 0 0 0 0 0 0 0
2 2 2 1 13 2 0 0 0 0 0 0 0
2 2 2 1 14 0 0 0 0 0 0 0 0
2 2 2 1 14 1 0 0 0 0 0 0 0
2 2 2 1 14 2 0 0 0 0 0 0 0
2 2 2 1 15 0 0 0 0 0 0 0 0
2 2 2 1 15 1 0 0 0 0 0 0 0
2 2 2 1 15 2 0 0 0 0 0 0 0
2 2 2 1 16 0 0 0 0 0 0 0 0
2 2 2 1 16 1 0 0 0 0 0 0 0
2 2 2 1 16 2 0 0 0 0 0 0 0
2 2 2 1 17 0 0 0 0 0 0 0 0
2 2 2 1 17 1 0 0 0 0 0 0 0
2 2 2 1 17 2 0 0 0 0 0 0 0
2 2 2 1 18 0 0 0 0 0 0 0 0
2 2 2 1 18 1 0 0 0 0 0 0 0
2 2 2 1 18 2 0 0 0 0 0 0 0
2 2 2 1 19 0 0 0 0 0 0 0 0
2 2 2 1 19 1 0 0 0 0 0 0 0
2 2 2 1 19 2 0 0 0 0 0 0 0
2 2 2 1 20 0 0 0 0 0 0 0 0
2 2 2 1 20 1 0 0 0 0 0 0 0
2 2 2 1 20 2 0 0 0 0 0 0 0
2 2 2 1 21 0 0 0 0 0 0 0 0
2 2 2 1 21 1 0 0 0 0 0 0 0
2 2 2 1 21 2 0 0 0 0 0 0 0
2 2 2 1 22 0 0 0 0 0 0 0 0
2 2 2 1 22 1 0 0 0 0 0 0 0
2 2 2 1 22 2 0 0 0 0 0 0 0
2 2 2 1 23 0 0 0 0 0 0 0 0
2 2 2 1 23 1 0 0 0 0 0 0 0
2 2 2 1 23 2 0 0 0 0 0 0 0
2 2 2 1 24 0 0 0 0 0 0 0 0
2 2 2 1 24 1 0 0 0 0 0 0 0
2 2 2 1 24 2 0 0 0 0 0 0 0
2 2 2 1 25 0 0 0 0 0 0 0 0
2 2 2 1 25 1 0 0 0 0 0 0 0
2 2 2 1 25 2 0 0 0 0 0 0 0
2 2 2 1 26 0 0 0 0 0 0 0 0
2 2 2 1 26 1 0 0 0 0 0 0 0
2 2 2 1 26 2 0 0 0 0 0 0 0
2 2 2 1 27 0 0 0 0 0 0 0 0
2 2 2 1 27 1 0 0 0 0 0 0 0
2 2 2 1 27 2 0 0 0 0 0 0 0
2 2 2 1 28 0 0 0 0 0 0 0 0
2 2 2 1 28 1 0 0 0 0 0 0 0
2 2 2 1 28 2 0 0 0 0 0 0 0
2 2 2 1 29 0 0 0 0 0 0 0 0
2 2 2 1 29 1 0 0 0 0 0 0 0
2 2 2 1 29 2 0 0 0 0 0 0 0
2 2 2 1 30 0 0 0 0 0 0 0 0
2 2 2 1 30 1 0 0 0 0 0 0 0
2 2 2 1 30 2 0 0 0 0 0 0 0
2 2 2 1 31 0 0 0 0 0 0 0 0
2 2 2 1 31 1 0 0 0 0 0 0 0
2 2 2 1 31 2 0 0 0 0 0 0 0
2 2 2 1 32 0 0 0 0 0 0 0 0
2 2 2 1 32 1 0 0 0 0 0 0 0
2 2 2 1 32 2 0 0 0 0 0 0 0
2 2 2 1 33 0 0 0 0 0 0 0 0
2 2 2 1 33 1 0 0 0 0 0 0 0
2 2 2 1 33 2 0 0 0 0 0 0 0
2 2 2 1 34 0 0 0 0 0 0 0 0
2 2 2 1 34 1 0 0 0 0 0 0 0
2 2 2 1 34 2 0 0 0 0 0 0 0
2 2 2 1 35 0 0 0 0 0 0 0 0
2 2 2 1 35 1 0 0 0 0 0 0 0
2 2 2 1 35 2 0 0 0 0 0 0 0
2 2 2 1 36 0 0 0 0 0 0 0 0
2 2 2 1 36 1 0 0 0 0 0 0 0
2 2 2 1 36 2 0 0 0 0 0 0 0
2 2 2 1 37 0 0 0 0 0 0 0 0
2 2 2 1 37 1 0 0 0 0 0 0 0
2 2 2 1 37 2 0 0 0 0 0 0 0
2 2 2 1 38 0 0 0 0 0 0 0 0
2 2 2 1 38 1 0 0 0 0 0 0 0
2 2 2 1 38 2 0 0 0 0 0 0 0
2 2 2 1 39 0 0 0 0 0 0 0 0
2 2 2 1 39 1 0 0 0 0 0 0 0
2 2 2 1 39 2 0 0 0 0 0 0 0
2 2 2 1 40 0 0 0 0 0 0 0 0
2 2 2 1 41 0 0 0 0 0 0 0 0
2 2 2 1 42 0 0 0 0 0 0 0 0
2 2 2 1 43 0 0 0 0 0 0 0 0
2 2 2 1 44 0 0 0 0 0 0 0 0
2 2 2 1 45 0 0 0 0 0 0 0 0
2 2 2 1 46 0 0 0 0 0 0 0 0
2 2 2 1 47 0 0 0 0 0 0 0 0
2 2 2 1 48 0 0 0 0 0 0 0 0
2 2 2 1 49 0 0 0 0 0 0 0 0
2 2 2 1 50 0 0 0 0 0 0 0 0
2 2 2 1 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA3
2 2 2 2 0 0 0 0 0 0 0 0 0
2 2 2 2 0 1 0 0 0 0 0 0 0
2 2 2 2 0 2 0 0 0 0 0 0 0
2 2 2 2 1 0 0 0 0 0 0 0 0
2 2 2 2 1 1 0 0 0 0 0 0 0
2 2 2 2 1 2 0 0 0 0 0 0 0
2 2 2 2 2 0 0 0 0 0 0 0 0
2 2 2 2 2 1 0 0 0 0 0 0 0
2 2 2 2 2 2 0 0 0 0 0 0 0
2 2 2 2 3 0 0 0 0 0 0 0 0
2 2 2 2 3 1 0 0 0 0 0 0 0
2 2 2 2 3 2 0 0 0 0 0 0 0
2 2 2 2 4 0 0 0 0 0 0 0 0
2 2 2 2 4 1 0 0 0 0 0 0 0
2 2 2 2 4 2 0 0 0 0 0 0 0
2 2 2 2 5 0 0 0 0 0 0 0 0
2 2 2 2 5 1 0 0 0 0 0 0 0
2 2 2 2 5 2 0 0 0 0 0 0 0
2 2 2 2 6 0 0 0 0 0 0 0 0
2 2 2 2 6 1 0 0 0 0 0 0 0
2 2 2 2 6 2 0 0 0 0 0 0 0
2 2 2 2 7 0 0 0 0 0 0 0 0
2 2 2 2 7 1 0 0 0 0 0 0 0
2 2 2 2 7 2 0 0 0 0 0 0 0
2 2 2 2 8 0 0 0 0 0 0 0 0
2 2 2 2 8 1 0 0 0 0 0 0 0
2 2 2 2 8 2 0 0 0 0 0 0 0
2 2 2 2 9 0 0 0 0 0 0 0 0
2 2 2 2 9 1 0 0 0 0 0 0 0
2 2 2 2 9 2 0 0 0 0 0 0 0
2 2 2 2 10 0 0 0 0 0 0 0 0
2 2 2 2 10 1 0 0 0 0 0 0 0
2 2 2 2 10 2 0 0 0 0 0 0 0
2 2 2 2 11 0 0 0 0 0 0 0 0
2 2 2 2 11 1 0 0 0 0 0 0 0
2 2 2 2 11 2 0 0 0 0 0 0 0
2 2 2 2 12 0 0 0 0 0 0 0 0
2 2 2 2 12 1 0 0 0 0 0 0 0
2 2 2 2 12 2 0 0 0 0 0 0 0
2 2 2 2 13 0 0 0 0 0 0 0 0
2 2 2 2 13 1 0 0 0 0 0 0 0
2 2 2 2 13 2 0 0 0 0 0 0 0
2 2 2 2 14 0 0 0 0 0 0 0 0
2 2 2 2 14 1 0 0 0 0 0 0 0
2 2 2 2 14 2 0 0 0 0 0 0 0
2 2 2 2 15 0 0 0 0 0 0 0 0
2 2 2 2 15 1 0 0 0 0 0 0 0
2 2 2 2 15 2 0 0 0 0 0 0 0
2 2 2 2 16 0 0 0 0 0 0 0 0
2 2 2 2 16 1 0 0 0 0 0 0 0
2 2 2 2 16 2 0 0 0 0 0 0 0
2 2 2 2 17 0 0 0 0 0 0 0 0
2 2 2 2 17 1 0 0 0 0 0 0 0
2 2 2 2 17 2 0 0 0 0 0 0 0
2 2 2 2 18 0 0 0 0 0 0 0 0
2 2 2 2 18 1 0 0 0 0 0 0 0
2 2 2 2 18 2 0 0 0 0 0 0 0
2 2 2 2 19 0 0 0 0 0 0 0 0
2 2 2 2 19 1 0 0 0 0 0 0 0
2 2 2 2 19 2 0 0 0 0 0 0 0
2 2 2 2 20 0 0 0 0 0 0 0 0
2 2 2 2 20 1 0 0 0 0 0 0 0
2 2 2 2 20 2 0 0 0 0 0 0 0
2 2 2 2 21 0 0 0 0 0 0 0 0
2 2 2 2 21 1 0 0 0 0 0 0 0
2 2 2 2 21 2 0 0 0 0 0 0 0
2 2 2 2 22 0 0 0 0 0 0 0 0
2 2 2 2 22 1 0 0 0 0 0 0 0
2 2 2 2 22 2 0 0 0 0 0 0 0
2 2 2 2 23 0 0 0 0 0 0 0 0
2 2 2 2 23 1 0 0 0 0 0 0 0
2 2 2 2 23 2 0 0 0 0 0 0 0
2 2 2 2 24 0 0 0 0 0 0 0 0
2 2 2 2 24 1 0 0 0 0 0 0 0
2 2 2 2 24 2 0 0 0 0 0 0 0
2 2 2 2 25 0 0 0 0 0 0 0 0
2 2 2 2 25 1 0 0 0 0 0 0 0
2 2 2 2 25 2 0 0 0 0 0 0 0
2 2 2 2 26 0 0 0 0 0 0 0 0
2 2 2 2 26 1 0 0 0 0 0 0 0
2 2 2 2 26 2 0 0 0 0 0 0 0
2 2 2 2 27 0 0 0 0 0 0 0 0
2 2 2 2 27 1 0 0 0 0 0 0 0
2 2 2 2 27 2 0 0 0 0 0 0 0
2 2 2 2 28 0 0 0 0 0 0 0 0
2 2 2 2 28 1 0 0 0 0 0 0 0
2 2 2 2 28 2 0 0 0 0 0 0 0
2 2 2 2 29 0 0 0 0 0 0 0 0
2 2 2 2 29 1 0 0 0 0 0 0 0
2 2 2 2 29 2 0 0 0 0 0 0 0
2 2 2 2 30 0 0 0 0 0 0 0 0
2 2 2 2 30 1 0 0 0 0 0 0 0
2 2 2 2 30 2 0 0 0 0 0 0 0
2 2 2 2 31 0 0 0 0 0 0 0 0
2 2 2 2 31 1 0 0 0 0 0 0 0
2 2 2 2 31 2 0 0 0 0 0 0 0
2 2 2 2 32 0 0 0 0 0 0 0 0
2 2 2 2 32 1 0 0 0 0 0 0 0
2 2 2 2 32 2 0 0 0 0 0 0 0
2 2 2 2 33 0 0 0 0 0 0 0 0
2 2 2 2 33 1 0 0 0 0 0 0 0
2 2 2 2 33 2 0 0 0 0 0 0 0
2 2 2 2 34 0 0 0 0 0 0 0 0
2 2 2 2 34 1 0 0 0 0 0 0 0
2 2 2 2 34 2 0 0 0 0 0 0 0
2 2 2 2 35 0 0 0 0 0 0 0 0
2 2 2 2 35 1 0 0 0 0 0 0 0
2 2 2 2 35 2 0 0 0 0 0 0 0
2 2 2 2 36 0 0 0 0 0 0 0 0
2 2 2 2 36 1 0 0 0 0 0 0 0
2 2 2 2 36 2 0 0 0 0 0 0 0
2 2 2 2 37 0 0 0 0 0 0 0 0
2 2 2 2 37 1 0 0 0 0 0 0 0
2 2 2 2 37 2 0 0 0 0 0 0 0
2 2 2 2 38 0 0 0 0 0 0 0 0
2 2 2 2 38 1 0 0 0 0 0 0 0
2 2 2 2 38 2 0 0 0 0 0 0 0
2 2 2 2 39 0 0 0 0 0 0 0 0
2 2 2 2 39 1 0 0 0 0 0 0 0
2 2 2 2 39 2 0 0 0 0 0 0 0
2 2 2 2 40 0 0 0 0 0 0 0 0
2 2 2 2 41 0 0 0 0 0 0 0 0
2 2 2 2 42 0 0 0 0 0 0 0 0
2 2 2 2 43 0 0 0 0 0 0 0 0
2 2 2 2 44 0 0 0 0 0 0 0 0
2 2 2 2 45 0 0 0 0 0 0 0 0
2 2 2 2 46 0 0 0 0 0 0 0 0
2 2 2 2 47 0 0 0 0 0 0 0 0
2 2 2 2 48 0 0 0 0 0 0 0 0
2 2 2 2 49 0 0 0 0 0 0 0 0
2 2 2 2 50 0 0 0 0 0 0 0 0
2 2 2 2 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA4
2 2 2 3 0 0 0 0 0 0 0 0 0
2 2 2 3 0 1 0 0 0 0 0 0 0
2 2 2 3 0 2 0 0 0 0 0 0 0
2 2 2 3 1 0 0 0 0 0 0 0 0
2 2 2 3 1 1 0 0 0 0 0 0 0
2 2 2 3 1 2 0 0 0 0 0 0 0
2 2 2 3 2 0 0 0 0 0 0 0 0
2 2 2 3 2 1 0 0 0 0 0 0 0
2 2 2 3 2 2 0 0 0 0 0 0 0
2 2 2 3 3 0 0 0 0 0 0 0 0
2 2 2 3 3 1 0 0 0 0 0 0 0
2 2 2 3 3 2 0 0 0 0 0 0 0
2 2 2 3 4 0 0 0 0 0 0 0 0
2 2 2 3 4 1 0 0 0 0 0 0 0
2 2 2 3 4 2 0 0 0 0 0 0 0
2 2 2 3 5 0 0 0 0 0 0 0 0
2 2 2 3 5 1 0 0 0 0 0 0 0
2 2 2 3 5 2 0 0 0 0 0 0 0
2 2 2 3 6 0 0 0 0 0 0 0 0
2 2 2 3 6 1 0 0 0 0 0 0 0
2 2 2 3 6 2 0 0 0 0 0 0 0
2 2 2 3 7 0 0 0 0 0 0 0 0
2 2 2 3 7 1 0 0 0 0 0 0 0
2 2 2 3 7 2 0 0 0 0 0 0 0
2 2 2 3 8 0 0 0 0 0 0 0 0
2 2 2 3 8 1 0 0 0 0 0 0 0
2 2 2 3 8 2 0 0 0 0 0 0 0
2 2 2 3 9 0 0 0 0 0 0 0 0
2 2 2 3 9 1 0 0 0 0 0 0 0
2 2 2 3 9 2 0 0 0 0 0 0 0
2 2 2 3 10 0 0 0 0 0 0 0 0
2 2 2 3 10 1 0 0 0 0 0 0 0
2 2 2 3 10 2 0 0 0 0 0 0 0
2 2 2 3 11 0 0 0 0 0 0 0 0
2 2 2 3 11 1 0 0 0 0 0 0 0
2 2 2 3 11 2 0 0 0 0 0 0 0
2 2 2 3 12 0 0 0 0 0 0 0 0
2 2 2 3 12 1 0 0 0 0 0 0 0
2 2 2 3 12 2 0 0 0 0 0 0 0
2 2 2 3 13 0 0 0 0 0 0 0 0
2 2 2 3 13 1 0 0 0 0 0 0 0
2 2 2 3 13 2 0 0 0 0 0 0 0
2 2 2 3 14 0 0 0 0 0 0 0 0
2 2 2 3 14 1 0 0 0 0 0 0 0
2 2 2 3 14 2 0 0 0 0 0 0 0
2 2 2 3 15 0 0 0 0 0 0 0 0
2 2 2 3 15 1 0 0 0 0 0 0 0
2 2 2 3 15 2 0 0 0 0 0 0 0
2 2 2 3 16 0 0 0 0 0 0 0 0
2 2 2 3 16 1 0 0 0 0 0 0 0
2 2 2 3 16 2 0 0 0 0 0 0 0
2 2 2 3 17 0 0 0 0 0 0 0 0
2 2 2 3 17 1 0 0 0 0 0 0 0
2 2 2 3 17 2 0 0 0 0 0 0 0
2 2 2 3 18 0 0 0 0 0 0 0 0
2 2 2 3 18 1 0 0 0 0 0 0 0
2 2 2 3 18 2 0 0 0 0 0 0 0
2 2 2 3 19 0 0 0 0 0 0 0 0
2 2 2 3 19 1 0 0 0 0 0 0 0
2 2 2 3 19 2 0 0 0 0 0 0 0
2 2 2 3 20 0 0 0 0 0 0 0 0
2 2 2 3 20 1 0 0 0 0 0 0 0
2 2 2 3 20 2 0 0 0 0 0 0 0
2 2 2 3 21 0 0 0 0 0 0 0 0
2 2 2 3 21 1 0 0 0 0 0 0 0
2 2 2 3 21 2 0 0 0 0 0 0 0
2 2 2 3 22 0 0 0 0 0 0 0 0
2 2 2 3 22 1 0 0 0 0 0 0 0
2 2 2 3 22 2 0 0 0 0 0 0 0
2 2 2 3 23 0 0 0 0 0 0 0 0
2 2 2 3 23 1 0 0 0 0 0 0 0
2 2 2 3 23 2 0 0 0 0 0 0 0
2 2 2 3 24 0 0 0 0 0 0 0 0
2 2 2 3 24 1 0 0 0 0 0 0 0
2 2 2 3 24 2 0 0 0 0 0 0 0
2 2 2 3 25 0 0 0 0 0 0 0 0
2 2 2 3 25 1 0 0 0 0 0 0 0
2 2 2 3 25 2 0 0 0 0 0 0 0
2 2 2 3 26 0 0 0 0 0 0 0 0
2 2 2 3 26 1 0 0 0 0 0 0 0
2 2 2 3 26 2 0 0 0 0 0 0 0
2 2 2 3 27 0 0 0 0 0 0 0 0
2 2 2 3 27 1 0 0 0 0 0 0 0
2 2 2 3 27 2 0 0 0 0 0 0 0
2 2 2 3 28 0 0 0 0 0 0 0 0
2 2 2 3 28 1 0 0 0 0 0 0 0
2 2 2 3 28 2 0 0 0 0 0 0 0
2 2 2 3 29 0 0 0 0 0 0 0 0
2 2 2 3 29 1 0 0 0 0 0 0 0
2 2 2 3 29 2 0 0 0 0 0 0 0
2 2 2 3 30 0 0 0 0 0 0 0 0
2 2 2 3 30 1 0 0 0 0 0 0 0
2 2 2 3 30 2 0 0 0 0 0 0 0
2 2 2 3 31 0 0 0 0 0 0 0 0
2 2 2 3 31 1 0 0 0 0 0 0 0
2 2 2 3 31 2 0 0 0 0 0 0 0
2 2 2 3 32 0 0 0 0 0 0 0 0
2 2 2 3 32 1 0 0 0 0 0 0 0
2 2 2 3 32 2 0 0 0 0 0 0 0
2 2 2 3 33 0 0 0 0 0 0 0 0
2 2 2 3 33 1 0 0 0 0 0 0 0
2 2 2 3 33 2 0 0 0 0 0 0 0
2 2 2 3 34 0 0 0 0 0 0 0 0
2 2 2 3 34 1 0 0 0 0 0 0 0
2 2 2 3 34 2 0 0 0 0 0 0 0
2 2 2 3 35 0 0 0 0 0 0 0 0
2 2 2 3 35 1 0 0 0 0 0 0 0
2 2 2 3 35 2 0 0 0 0 0 0 0
2 2 2 3 36 0 0 0 0 0 0 0 0
2 2 2 3 36 1 0 0 0 0 0 0 0
2 2 2 3 36 2 0 0 0 0 0 0 0
2 2 2 3 37 0 0 0 0 0 0 0 0
2 2 2 3 37 1 0 0 0 0 0 0 0
2 2 2 3 37 2 0 0 0 0 0 0 0
2 2 2 3 38 0 0 0 0 0 0 0 0
2 2 2 3 38 1 0 0 0 0 0 0 0
2 2 2 3 38 2 0 0 0 0 0 0 0
2 2 2 3 39 0 0 0 0 0 0 0 0
2 2 2 3 39 1 0 0 0 0 0 0 0
2 2 2 3 39 2 0 0 0 0 0 0 0
2 2 2 3 40 0 0 0 0 0 0 0 0
2 2 2 3 41 0 0 0 0 0 0 0 0
2 2 2 3 42 0 0 0 0 0 0 0 0
2 2 2 3 43 0 0 0 0 0 0 0 0
2 2 2 3 44 0 0 0 0 0 0 0 0
2 2 2 3 45 0 0 0 0 0 0 0 0
2 2 2 3 46 0 0 0 0 0 0 0 0
2 2 2 3 47 0 0 0 0 0 0 0 0
2 2 2 3 48 0 0 0 0 0 0 0 0
2 2 2 3 49 0 0 0 0 0 0 0 0
2 2 2 3 50 0 0 0 0 0 0 0 0
2 2 2 3 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA5
2 2 2 4 0 0 0 0 0 0 0 0 0
2 2 2 4 0 1 0 0 0 0 0 0 0
2 2 2 4 0 2 0 0 0 0 0 0 0
2 2 2 4 1 0 0 0 0 0 0 0 0
2 2 2 4 1 1 0 0 0 0 0 0 0
2 2 2 4 1 2 0 0 0 0 0 0 0
2 2 2 4 2 0 0 0 0 0 0 0 0
2 2 2 4 2 1 0 0 0 0 0 0 0
2 2 2 4 2 2 0 0 0 0 0 0 0
2 2 2 4 3 0 0 0 0 0 0 0 0
2 2 2 4 3 1 0 0 0 0 0 0 0
2 2 2 4 3 2 0 0 0 0 0 0 0
2 2 2 4 4 0 0 0 0 0 0 0 0
2 2 2 4 4 1 0 0 0 0 0 0 0
2 2 2 4 4 2 0 0 0 0 0 0 0
2 2 2 4 5 0 0 0 0 0 0 0 0
2 2 2 4 5 1 0 0 0 0 0 0 0
2 2 2 4 5 2 0 0 0 0 0 0 0
2 2 2 4 6 0 0 0 0 0 0 0 0
2 2 2 4 6 1 0 0 0 0 0 0 0
2 2 2 4 6 2 0 0 0 0 0 0 0
2 2 2 4 7 0 0 0 0 0 0 0 0
2 2 2 4 7 1 0 0 0 0 0 0 0
2 2 2 4 7 2 0 0 0 0 0 0 0
2 2 2 4 8 0 0 0 0 0 0 0 0
2 2 2 4 8 1 0 0 0 0 0 0 0
2 2 2 4 8 2 0 0 0 0 0 0 0
2 2 2 4 9 0 0 0 0 0 0 0 0
2 2 2 4 9 1 0 0 0 0 0 0 0
2 2 2 4 9 2 0 0 0 0 0 0 0
2 2 2 4 10 0 0 0 0 0 0 0 0
2 2 2 4 10 1 0 0 0 0 0 0 0
2 2 2 4 10 2 0 0 0 0 0 0 0
2 2 2 4 11 0 0 0 0 0 0 0 0
2 2 2 4 11 1 0 0 0 0 0 0 0
2 2 2 4 11 2 0 0 0 0 0 0 0
2 2 2 4 12 0 0 0 0 0 0 0 0
2 2 2 4 12 1 0 0 0 0 0 0 0
2 2 2 4 12 2 0 0 0 0 0 0 0
2 2 2 4 13 0 0 0 0 0 0 0 0
2 2 2 4 13 1 0 0 0 0 0 0 0
2 2 2 4 13 2 0 0 0 0 0 0 0
2 2 2 4 14 0 0 0 0 0 0 0 0
2 2 2 4 14 1 0 0 0 0 0 0 0
2 2 2 4 14 2 0 0 0 0 0 0 0
2 2 2 4 15 0 0 0 0 0 0 0 0
2 2 2 4 15 1 0 0 0 0 0 0 0
2 2 2 4 15 2 0 0 0 0 0 0 0
2 2 2 4 16 0 0 0 0 0 0 0 0
2 2 2 4 16 1 0 0 0 0 0 0 0
2 2 2 4 16 2 0 0 0 0 0 0 0
2 2 2 4 17 0 0 0 0 0 0 0 0
2 2 2 4 17 1 0 0 0 0 0 0 0
2 2 2 4 17 2 0 0 0 0 0 0 0
2 2 2 4 18 0 0 0 0 0 0 0 0
2 2 2 4 18 1 0 0 0 0 0 0 0
2 2 2 4 18 2 0 0 0 0 0 0 0
2 2 2 4 19 0 0 0 0 0 0 0 0
2 2 2 4 19 1 0 0 0 0 0 0 0
2 2 2 4 19 2 0 0 0 0 0 0 0
2 2 2 4 20 0 0 0 0 0 0 0 0
2 2 2 4 20 1 0 0 0 0 0 0 0
2 2 2 4 20 2 0 0 0 0 0 0 0
2 2 2 4 21 0 0 0 0 0 0 0 0
2 2 2 4 21 1 0 0 0 0 0 0 0
2 2 2 4 21 2 0 0 0 0 0 0 0
2 2 2 4 22 0 0 0 0 0 0 0 0
2 2 2 4 22 1 0 0 0 0 0 0 0
2 2 2 4 22 2 0 0 0 0 0 0 0
2 2 2 4 23 0 0 0 0 0 0 0 0
2 2 2 4 23 1 0 0 0 0 0 0 0
2 2 2 4 23 2 0 0 0 0 0 0 0
2 2 2 4 24 0 0 0 0 0 0 0 0
2 2 2 4 24 1 0 0 0 0 0 0 0
2 2 2 4 24 2 0 0 0 0 0 0 0
2 2 2 4 25 0 0 0 0 0 0 0 0
2 2 2 4 25 1 0 0 0 0 0 0 0
2 2 2 4 25 2 0 0 0 0 0 0 0
2 2 2 4 26 0 0 0 0 0 0 0 0
2 2 2 4 26 1 0 0 0 0 0 0 0
2 2 2 4 26 2 0 0 0 0 0 0 0
2 2 2 4 27 0 0 0 0 0 0 0 0
2 2 2 4 27 1 0 0 0 0 0 0 0
2 2 2 4 27 2 0 0 0 0 0 0 0
2 2 2 4 28 0 0 0 0 0 0 0 0
2 2 2 4 28 1 0 0 0 0 0 0 0
2 2 2 4 28 2 0 0 0 0 0 0 0
2 2 2 4 29 0 0 0 0 0 0 0 0
2 2 2 4 29 1 0 0 0 0 0 0 0
2 2 2 4 29 2 0 0 0 0 0 0 0
2 2 2 4 30 0 0 0 0 0 0 0 0
2 2 2 4 30 1 0 0 0 0 0 0 0
2 2 2 4 30 2 0 0 0 0 0 0 0
2 2 2 4 31 0 0 0 0 0 0 0 0
2 2 2 4 31 1 0 0 0 0 0 0 0
2 2 2 4 31 2 0 0 0 0 0 0 0
2 2 2 4 32 0 0 0 0 0 0 0 0
2 2 2 4 32 1 0 0 0 0 0 0 0
2 2 2 4 32 2 0 0 0 0 0 0 0
2 2 2 4 33 0 0 0 0 0 0 0 0
2 2 2 4 33 1 0 0 0 0 0 0 0
2 2 2 4 33 2 0 0 0 0 0 0 0
2 2 2 4 34 0 0 0 0 0 0 0 0
2 2 2 4 34 1 0 0 0 0 0 0 0
2 2 2 4 34 2 0 0 0 0 0 0 0
2 2 2 4 35 0 0 0 0 0 0 0 0
2 2 2 4 35 1 0 0 0 0 0 0 0
2 2 2 4 35 2 0 0 0 0 0 0 0
2 2 2 4 36 0 0 0 0 0 0 0 0
2 2 2 4 36 1 0 0 0 0 0 0 0
2 2 2 4 36 2 0 0 0 0 0 0 0
2 2 2 4 37 0 0 0 0 0 0 0 0
2 2 2 4 37 1 0 0 0 0 0 0 0
2 2 2 4 37 2 0 0 0 0 0 0 0
2 2 2 4 38 0 0 0 0 0 0 0 0
2 2 2 4 38 1 0 0 0 0 0 0 0
2 2 2 4 38 2 0 0 0 0 0 0 0
2 2 2 4 39 0 0 0 0 0 0 0 0
2 2 2 4 39 1 0 0 0 0 0 0 0
2 2 2 4 39 2 0 0 0 0 0 0 0
2 2 2 4 40 0 0 0 0 0 0 0 0
2 2 2 4 41 0 0 0 0 0 0 0 0
2 2 2 4 42 0 0 0 0 0 0 0 0
2 2 2 4 43 0 0 0 0 0 0 0 0
2 2 2 4 44 0 0 0 0 0 0 0 0
2 2 2 4 45 0 0 0 0 0 0 0 0
2 2 2 4 46 0 0 0 0 0 0 0 0
2 2 2 4 47 0 0 0 0 0 0 0 0
2 2 2 4 48 0 0 0 0 0 0 0 0
2 2 2 4 49 0 0 0 0 0 0 0 0
2 2 2 4 50 0 0 0 0 0 0 0 0
2 2 2 4 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA6
2 2 2 5 0 0 0 0 0 0 0 0 0
2 2 2 5 0 1 0 0 0 0 0 0 0
2 2 2 5 0 2 0 0 0 0 0 0 0
2 2 2 5 1 0 0 0 0 0 0 0 0
2 2 2 5 1 1 0 0 0 0 0 0 0
2 2 2 5 1 2 0 0 0 0 0 0 0
2 2 2 5 2 0 0 0 0 0 0 0 0
2 2 2 5 2 1 0 0 0 0 0 0 0
2 2 2 5 2 2 0 0 0 0 0 0 0
2 2 2 5 3 0 0 0 0 0 0 0 0
2 2 2 5 3 1 0 0 0 0 0 0 0
2 2 2 5 3 2 0 0 0 0 0 0 0
2 2 2 5 4 0 0 0 0 0 0 0 0
2 2 2 5 4 1 0 0 0 0 0 0 0
2 2 2 5 4 2 0 0 0 0 0 0 0
2 2 2 5 5 0 0 0 0 0 0 0 0
2 2 2 5 5 1 0 0 0 0 0 0 0
2 2 2 5 5 2 0 0 0 0 0 0 0
2 2 2 5 6 0 0 0 0 0 0 0 0
2 2 2 5 6 1 0 0 0 0 0 0 0
2 2 2 5 6 2 0 0 0 0 0 0 0
2 2 2 5 7 0 0 0 0 0 0 0 0
2 2 2 5 7 1 0 0 0 0 0 0 0
2 2 2 5 7 2 0 0 0 0 0 0 0
2 2 2 5 8 0 0 0 0 0 0 0 0
2 2 2 5 8 1 0 0 0 0 0 0 0
2 2 2 5 8 2 0 0 0 0 0 0 0
2 2 2 5 9 0 0 0 0 0 0 0 0
2 2 2 5 9 1 0 0 0 0 0 0 0
2 2 2 5 9 2 0 0 0 0 0 0 0
2 2 2 5 10 0 0 0 0 0 0 0 0
2 2 2 5 10 1 0 0 0 0 0 0 0
2 2 2 5 10 2 0 0 0 0 0 0 0
2 2 2 5 11 0 0 0 0 0 0 0 0
2 2 2 5 11 1 0 0 0 0 0 0 0
2 2 2 5 11 2 0 0 0 0 0 0 0
2 2 2 5 12 0 0 0 0 0 0 0 0
2 2 2 5 12 1 0 0 0 0 0 0 0
2 2 2 5 12 2 0 0 0 0 0 0 0
2 2 2 5 13 0 0 0 0 0 0 0 0
2 2 2 5 13 1 0 0 0 0 0 0 0
2 2 2 5 13 2 0 0 0 0 0 0 0
2 2 2 5 14 0 0 0 0 0 0 0 0
2 2 2 5 14 1 0 0 0 0 0 0 0
2 2 2 5 14 2 0 0 0 0 0 0 0
2 2 2 5 15 0 0 0 0 0 0 0 0
2 2 2 5 15 1 0 0 0 0 0 0 0
2 2 2 5 15 2 0 0 0 0 0 0 0
2 2 2 5 16 0 0 0 0 0 0 0 0
2 2 2 5 16 1 0 0 0 0 0 0 0
2 2 2 5 16 2 0 0 0 0 0 0 0
2 2 2 5 17 0 0 0 0 0 0 0 0
2 2 2 5 17 1 0 0 0 0 0 0 0
2 2 2 5 17 2 0 0 0 0 0 0 0
2 2 2 5 18 0 0 0 0 0 0 0 0
2 2 2 5 18 1 0 0 0 0 0 0 0
2 2 2 5 18 2 0 0 0 0 0 0 0
2 2 2 5 19 0 0 0 0 0 0 0 0
2 2 2 5 19 1 0 0 0 0 0 0 0
2 2 2 5 19 2 0 0 0 0 0 0 0
2 2 2 5 20 0 0 0 0 0 0 0 0
2 2 2 5 20 1 0 0 0 0 0 0 0
2 2 2 5 20 2 0 0 0 0 0 0 0
2 2 2 5 21 0 0 0 0 0 0 0 0
2 2 2 5 21 1 0 0 0 0 0 0 0
2 2 2 5 21 2 0 0 0 0 0 0 0
2 2 2 5 22 0 0 0 0 0 0 0 0
2 2 2 5 22 1 0 0 0 0 0 0 0
2 2 2 5 22 2 0 0 0 0 0 0 0
2 2 2 5 23 0 0 0 0 0 0 0 0
2 2 2 5 23 1 0 0 0 0 0 0 0
2 2 2 5 23 2 0 0 0 0 0 0 0
2 2 2 5 24 0 0 0 0 0 0 0 0
2 2 2 5 24 1 0 0 0 0 0 0 0
2 2 2 5 24 2 0 0 0 0 0 0 0
2 2 2 5 25 0 0 0 0 0 0 0 0
2 2 2 5 25 1 0 0 0 0 0 0 0
2 2 2 5 25 2 0 0 0 0 0 0 0
2 2 2 5 26 0 0 0 0 0 0 0 0
2 2 2 5 26 1 0 0 0 0 0 0 0
2 2 2 5 26 2 0 0 0 0 0 0 0
2 2 2 5 27 0 0 0 0 0 0 0 0
2 2 2 5 27 1 0 0 0 0 0 0 0
2 2 2 5 27 2 0 0 0 0 0 0 0
2 2 2 5 28 0 0 0 0 0 0 0 0
2 2 2 5 28 1 0 0 0 0 0 0 0
2 2 2 5 28 2 0 0 0 0 0 0 0
2 2 2 5 29 0 0 0 0 0 0 0 0
2 2 2 5 29 1 0 0 0 0 0 0 0
2 2 2 5 29 2 0 0 0 0 0 0 0
2 2 2 5 30 0 0 0 0 0 0 0 0
2 2 2 5 30 1 0 0 0 0 0 0 0
2 2 2 5 30 2 0 0 0 0 0 0 0
2 2 2 5 31 0 0 0 0 0 0 0 0
2 2 2 5 31 1 0 0 0 0 0 0 0
2 2 2 5 31 2 0 0 0 0 0 0 0
2 2 2 5 32 0 0 0 0 0 0 0 0
2 2 2 5 32 1 0 0 0 0 0 0 0
2 2 2 5 32 2 0 0 0 0 0 0 0
2 2 2 5 33 0 0 0 0 0 0 0 0
2 2 2 5 33 1 0 0 0 0 0 0 0
2 2 2 5 33 2 0 0 0 0 0 0 0
2 2 2 5 34 0 0 0 0 0 0 0 0
2 2 2 5 34 1 0 0 0 0 0 0 0
2 2 2 5 34 2 0 0 0 0 0 0 0
2 2 2 5 35 0 0 0 0 0 0 0 0
2 2 2 5 35 1 0 0 0 0 0 0 0
2 2 2 5 35 2 0 0 0 0 0 0 0
2 2 2 5 36 0 0 0 0 0 0 0 0
2 2 2 5 36 1 0 0 0 0 0 0 0
2 2 2 5 36 2 0 0 0 0 0 0 0
2 2 2 5 37 0 0 0 0 0 0 0 0
2 2 2 5 37 1 0 0 0 0 0 0 0
2 2 2 5 37 2 0 0 0 0 0 0 0
2 2 2 5 38 0 0 0 0 0 0 0 0
2 2 2 5 38 1 0 0 0 0 0 0 0
2 2 2 5 38 2 0 0 0 0 0 0 0
2 2 2 5 39 0 0 0 0 0 0 0 0
2 2 2 5 39 1 0 0 0 0 0 0 0
2 2 2 5 39 2 0 0 0 0 0 0 0
2 2 2 5 40 0 0 0 0 0 0 0 0
2 2 2 5 41 0 0 0 0 0 0 0 0
2 2 2 5 42 0 0 0 0 0 0 0 0
2 2 2 5 43 0 0 0 0 0 0 0 0
2 2 2 5 44 0 0 0 0 0 0 0 0
2 2 2 5 45 0 0 0 0 0 0 0 0
2 2 2 5 46 0 0 0 0 0 0 0 0
2 2 2 5 47 0 0 0 0 0 0 0 0
2 2 2 5 48 0 0 0 0 0 0 0 0
2 2 2 5 49 0 0 0 0 0 0 0 0
2 2 2 5 50 0 0 0 0 0 0 0 0
2 2 2 5 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA7
2 2 2 6 0 0 0 0 0 0 0 0 0
2 2 2 6 0 1 0 0 0 0 0 0 0
2 2 2 6 1 0 0 0 0 0 0 0 0
2 2 2 6 1 1 0 0 0 0 0 0 0
2 2 2 6 2 0 0 0 0 0 0 0 0
2 2 2 6 2 1 0 0 0 0 0 0 0
2 2 2 6 3 0 0 0 0 0 0 0 0
2 2 2 6 3 1 0 0 0 0 0 0 0
2 2 2 6 4 0 0 0 0 0 0 0 0
2 2 2 6 4 1 0 0 0 0 0 0 0
2 2 2 6 5 0 0 0 0 0 0 0 0
2 2 2 6 5 1 0 0 0 0 0 0 0
2 2 2 6 6 0 0 0 0 0 0 0 0
2 2 2 6 6 1 0 0 0 0 0 0 0
2 2 2 6 7 0 0 0 0 0 0 0 0
2 2 2 6 7 1 0 0 0 0 0 0 0
2 2 2 6 8 0 0 0 0 0 0 0 0
2 2 2 6 8 1 0 0 0 0 0 0 0
2 2 2 6 9 0 0 0 0 0 0 0 0
2 2 2 6 9 1 0 0 0 0 0 0 0
2 2 2 6 10 0 0 0 0 0 0 0 0
2 2 2 6 10 1 0 0 0 0 0 0 0
2 2 2 6 11 0 0 0 0 0 0 0 0
2 2 2 6 11 1 0 0 0 0 0 0 0
2 2 2 6 12 0 0 0 0 0 0 0 0
2 2 2 6 12 1 0 0 0 0 0 0 0
2 2 2 6 13 0 0 0 0 0 0 0 0
2 2 2 6 13 1 0 0 0 0 0 0 0
2 2 2 6 14 0 0 0 0 0 0 0 0
2 2 2 6 14 1 0 0 0 0 0 0 0
2 2 2 6 15 0 0 0 0 0 0 0 0
2 2 2 6 15 1 0 0 0 0 0 0 0
2 2 2 6 16 0 0 0 0 0 0 0 0
2 2 2 6 16 1 0 0 0 0 0 0 0
2 2 2 6 17 0 0 0 0 0 0 0 0
2 2 2 6 17 1 0 0 0 0 0 0 0
2 2 2 6 18 0 0 0 0 0 0 0 0
2 2 2 6 18 1 0 0 0 0 0 0 0
2 2 2 6 19 0 0 0 0 0 0 0 0
2 2 2 6 19 1 0 0 0 0 0 0 0
2 2 2 6 20 0 0 0 0 0 0 0 0
2 2 2 6 20 1 0 0 0 0 0 0 0
2 2 2 6 21 0 0 0 0 0 0 0 0
2 2 2 6 21 1 0 0 0 0 0 0 0
2 2 2 6 22 0 0 0 0 0 0 0 0
2 2 2 6 22 1 0 0 0 0 0 0 0
2 2 2 6 23 0 0 0 0 0 0 0 0
2 2 2 6 23 1 0 0 0 0 0 0 0
2 2 2 6 24 0 0 0 0 0 0 0 0
2 2 2 6 24 1 0 0 0 0 0 0 0
2 2 2 6 25 0 0 0 0 0 0 0 0
2 2 2 6 25 1 0 0 0 0 0 0 0
2 2 2 6 26 0 0 0 0 0 0 0 0
2 2 2 6 26 1 0 0 0 0 0 0 0
2 2 2 6 27 0 0 0 0 0 0 0 0
2 2 2 6 27 1 0 0 0 0 0 0 0
2 2 2 6 28 0 0 0 0 0 0 0 0
2 2 2 6 28 1 0 0 0 0 0 0 0
2 2 2 6 29 0 0 0 0 0 0 0 0
2 2 2 6 29 1 0 0 0 0 0 0 0
2 2 2 6 30 0 0 0 0 0 0 0 0
2 2 2 6 30 1 0 0 0 0 0 0 0
2 2 2 6 31 0 0 0 0 0 0 0 0
2 2 2 6 31 1 0 0 0 0 0 0 0
2 2 2 6 32 0 0 0 0 0 0 0 0
2 2 2 6 32 1 0 0 0 0 0 0 0
2 2 2 6 33 0 0 0 0 0 0 0 0
2 2 2 6 33 1 0 0 0 0 0 0 0
2 2 2 6 34 0 0 0 0 0 0 0 0
2 2 2 6 34 1 0 0 0 0 0 0 0
2 2 2 6 35 0 0 0 0 0 0 0 0
2 2 2 6 35 1 0 0 0 0 0 0 0
2 2 2 6 36 0 0 0 0 0 0 0 0
2 2 2 6 36 1 0 0 0 0 0 0 0
2 2 2 6 37 0 0 0 0 0 0 0 0
2 2 2 6 37 1 0 0 0 0 0 0 0
2 2 2 6 38 0 0 0 0 0 0 0 0
2 2 2 6 38 1 0 0 0 0 0 0 0
2 2 2 6 39 0 0 0 0 0 0 0 0
2 2 2 6 39 1 0 0 0 0 0 0 0
2 2 2 6 40 0 0 0 0 0 0 0 0
2 2 2 6 41 0 0 0 0 0 0 0 0
2 2 2 6 42 0 0 0 0 0 0 0 0
2 2 2 6 43 0 0 0 0 0 0 0 0
2 2 2 6 44 0 0 0 0 0 0 0 0
2 2 2 6 45 0 0 0 0 0 0 0 0
2 2 2 6 46 0 0 0 0 0 0 0 0
2 2 2 6 47 0 0 0 0 0 0 0 0
2 2 2 6 48 0 0 0 0 0 0 0 0
2 2 2 6 49 0 0 0 0 0 0 0 0
2 2 2 6 50 0 0 0 0 0 0 0 0
2 2 2 6 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA8
2 2 2 7 0 0 0 0 0 0 0 0 0
2 2 2 7 0 1 0 0 0 0 0 0 0
2 2 2 7 1 0 0 0 0 0 0 0 0
2 2 2 7 1 1 0 0 0 0 0 0 0
2 2 2 7 2 0 0 0 0 0 0 0 0
2 2 2 7 2 1 0 0 0 0 0 0 0
2 2 2 7 3 0 0 0 0 0 0 0 0
2 2 2 7 3 1 0 0 0 0 0 0 0
2 2 2 7 4 0 0 0 0 0 0 0 0
2 2 2 7 4 1 0 0 0 0 0 0 0
2 2 2 7 5 0 0 0 0 0 0 0 0
2 2 2 7 5 1 0 0 0 0 0 0 0
2 2 2 7 6 0 0 0 0 0 0 0 0
2 2 2 7 6 1 0 0 0 0 0 0 0
2 2 2 7 7 0 0 0 0 0 0 0 0
2 2 2 7 7 1 0 0 0 0 0 0 0
2 2 2 7 8 0 0 0 0 0 0 0 0
2 2 2 7 8 1 0 0 0 0 0 0 0
2 2 2 7 9 0 0 0 0 0 0 0 0
2 2 2 7 9 1 0 0 0 0 0 0 0
2 2 2 7 10 0 0 0 0 0 0 0 0
2 2 2 7 10 1 0 0 0 0 0 0 0
2 2 2 7 11 0 0 0 0 0 0 0 0
2 2 2 7 11 1 0 0 0 0 0 0 0
2 2 2 7 12 0 0 0 0 0 0 0 0
2 2 2 7 12 1 0 0 0 0 0 0 0
2 2 2 7 13 0 0 0 0 0 0 0 0
2 2 2 7 13 1 0 0 0 0 0 0 0
2 2 2 7 14 0 0 0 0 0 0 0 0
2 2 2 7 14 1 0 0 0 0 0 0 0
2 2 2 7 15 0 0 0 0 0 0 0 0
2 2 2 7 15 1 0 0 0 0 0 0 0
2 2 2 7 16 0 0 0 0 0 0 0 0
2 2 2 7 16 1 0 0 0 0 0 0 0
2 2 2 7 17 0 0 0 0 0 0 0 0
2 2 2 7 17 1 0 0 0 0 0 0 0
2 2 2 7 18 0 0 0 0 0 0 0 0
2 2 2 7 18 1 0 0 0 0 0 0 0
2 2 2 7 19 0 0 0 0 0 0 0 0
2 2 2 7 19 1 0 0 0 0 0 0 0
2 2 2 7 20 0 0 0 0 0 0 0 0
2 2 2 7 20 1 0 0 0 0 0 0 0
2 2 2 7 21 0 0 0 0 0 0 0 0
2 2 2 7 21 1 0 0 0 0 0 0 0
2 2 2 7 22 0 0 0 0 0 0 0 0
2 2 2 7 22 1 0 0 0 0 0 0 0
2 2 2 7 23 0 0 0 0 0 0 0 0
2 2 2 7 23 1 0 0 0 0 0 0 0
2 2 2 7 24 0 0 0 0 0 0 0 0
2 2 2 7 24 1 0 0 0 0 0 0 0
2 2 2 7 25 0 0 0 0 0 0 0 0
2 2 2 7 25 1 0 0 0 0 0 0 0
2 2 2 7 26 0 0 0 0 0 0 0 0
2 2 2 7 26 1 0 0 0 0 0 0 0
2 2 2 7 27 0 0 0 0 0 0 0 0
2 2 2 7 27 1 0 0 0 0 0 0 0
2 2 2 7 28 0 0 0 0 0 0 0 0
2 2 2 7 28 1 0 0 0 0 0 0 0
2 2 2 7 29 0 0 0 0 0 0 0 0
2 2 2 7 29 1 0 0 0 0 0 0 0
2 2 2 7 30 0 0 0 0 0 0 0 0
2 2 2 7 30 1 0 0 0 0 0 0 0
2 2 2 7 31 0 0 0 0 0 0 0 0
2 2 2 7 31 1 0 0 0 0 0 0 0
2 2 2 7 32 0 0 0 0 0 0 0 0
2 2 2 7 32 1 0 0 0 0 0 0 0
2 2 2 7 33 0 0 0 0 0 0 0 0
2 2 2 7 33 1 0 0 0 0 0 0 0
2 2 2 7 34 0 0 0 0 0 0 0 0
2 2 2 7 34 1 0 0 0 0 0 0 0
2 2 2 7 35 0 0 0 0 0 0 0 0
2 2 2 7 35 1 0 0 0 0 0 0 0
2 2 2 7 36 0 0 0 0 0 0 0 0
2 2 2 7 36 1 0 0 0 0 0 0 0
2 2 2 7 37 0 0 0 0 0 0 0 0
2 2 2 7 37 1 0 0 0 0 0 0 0
2 2 2 7 38 0 0 0 0 0 0 0 0
2 2 2 7 38 1 0 0 0 0 0 0 0
2 2 2 7 39 0 0 0 0 0 0 0 0
2 2 2 7 39 1 0 0 0 0 0 0 0
2 2 2 7 40 0 0 0 0 0 0 0 0
2 2 2 7 41 0 0 0 0 0 0 0 0
2 2 2 7 42 0 0 0 0 0 0 0 0
2 2 2 7 43 0 0 0 0 0 0 0 0
2 2 2 7 44 0 0 0 0 0 0 0 0
2 2 2 7 45 0 0 0 0 0 0 0 0
2 2 2 7 46 0 0 0 0 0 0 0 0
2 2 2 7 47 0 0 0 0 0 0 0 0
2 2 2 7 48 0 0 0 0 0 0 0 0
2 2 2 7 49 0 0 0 0 0 0 0 0
2 2 2 7 50 0 0 0 0 0 0 0 0
2 2 2 7 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA9
2 2 2 8 0 0 0 0 0 0 0 0 0
2 2 2 8 1 0 0 0 0 0 0 0 0
2 2 2 8 2 0 0 0 0 0 0 0 0
2 2 2 8 3 0 0 0 0 0 0 0 0
2 2 2 8 4 0 0 0 0 0 0 0 0
2 2 2 8 5 0 0 0 0 0 0 0 0
2 2 2 8 6 0 0 0 0 0 0 0 0
2 2 2 8 7 0 0 0 0 0 0 0 0
2 2 2 8 8 0 0 0 0 0 0 0 0
2 2 2 8 9 0 0 0 0 0 0 0 0
2 2 2 8 10 0 0 0 0 0 0 0 0
2 2 2 8 11 0 0 0 0 0 0 0 0
2 2 2 8 12 0 0 0 0 0 0 0 0
2 2 2 8 13 0 0 0 0 0 0 0 0
2 2 2 8 14 0 0 0 0 0 0 0 0
2 2 2 8 15 0 0 0 0 0 0 0 0
2 2 2 8 16 0 0 0 0 0 0 0 0
2 2 2 8 17 0 0 0 0 0 0 0 0
2 2 2 8 18 0 0 0 0 0 0 0 0
2 2 2 8 19 0 0 0 0 0 0 0 0
2 2 2 8 20 0 0 0 0 0 0 0 0
2 2 2 8 21 0 0 0 0 0 0 0 0
2 2 2 8 22 0 0 0 0 0 0 0 0
2 2 2 8 23 0 0 0 0 0 0 0 0
2 2 2 8 24 0 0 0 0 0 0 0 0
2 2 2 8 25 0 0 0 0 0 0 0 0
2 2 2 8 26 0 0 0 0 0 0 0 0
2 2 2 8 27 0 0 0 0 0 0 0 0
2 2 2 8 28 0 0 0 0 0 0 0 0
2 2 2 8 29 0 0 0 0 0 0 0 0
2 2 2 8 30 0 0 0 0 0 0 0 0
2 2 2 8 31 0 0 0 0 0 0 0 0
2 2 2 8 32 0 0 0 0 0 0 0 0
2 2 2 8 33 0 0 0 0 0 0 0 0
2 2 2 8 34 0 0 0 0 0 0 0 0
2 2 2 8 35 0 0 0 0 0 0 0 0
2 2 2 8 36 0 0 0 0 0 0 0 0
2 2 2 8 37 0 0 0 0 0 0 0 0
2 2 2 8 38 0 0 0 0 0 0 0 0
2 2 2 8 39 0 0 0 0 0 0 0 0
2 2 2 8 40 0 0 0 0 0 0 0 0
2 2 2 8 41 0 0 0 0 0 0 0 0
2 2 2 8 42 0 0 0 0 0 0 0 0
2 2 2 8 43 0 0 0 0 0 0 0 0
2 2 2 8 44 0 0 0 0 0 0 0 0
2 2 2 8 45 0 0 0 0 0 0 0 0
2 2 2 8 46 0 0 0 0 0 0 0 0
2 2 2 8 47 0 0 0 0 0 0 0 0
2 2 2 8 48 0 0 0 0 0 0 0 0
2 2 2 8 49 0 0 0 0 0 0 0 0
2 2 2 8 50 0 0 0 0 0 0 0 0
2 2 2 8 51 0 0 0 0 0 0 0 0


==> PixelSR1/fig/constants/2007-10-19_Biased_x0.2_y1.0_minHit100_shift-Z/2007-10-19_Biased_x0.2_y1.0_minHit100_shift-Z.txt <==
/Indet/Align/ID
2 1 0 0 0 0 0 0 0 0 0 0 0
2 2 -2 0 0 0 0 0 0 0 0 0 0
2 2 0 0 0 0 0 0 0 0 0 0 0
2 2 2 0 0 0 0 0 0 0 0 0 0
/Indet/Align/PIX
2 1 -2 0 0 0 0 0 0 0 0 0 0
2 1 -2 1 0 0 0 0 0 0 0 0 0
2 1 -2 2 0 0 0 0 0 0 0 0 0
2 1 0 0 0 0 0 0 0 0 0 0 0
2 1 0 1 0 0 0 0 0 0 0 0 0
2 1 0 2 0 0 0 0 0 0 0 0 0
2 1 2 0 0 0 0 0 0 0 0 0 0
2 1 2 1 0 0 0 0 0 0 0 0 0
2 1 2 2 0 0 0 0 0 0 0 0 0
/Indet/Align/PIXEA1
2 1 2 0 0 0 0 0 0 0 0 0 0
2 1 2 0 1 0 0 0 0 -0.05 0 0 0
2 1 2 0 2 0 0 0 0 0 0 0 0
2 1 2 0 3 0 0 0 0 -0.05 0 0 0
2 1 2 0 4 0 0 0 0 0 0 0 0
2 1 2 0 5 0 0 0 0 -0.05 0 0 0
2 1 2 0 6 0 0 0.0218746 0.0154214 0 0 0 0
2 1 2 0 7 0 0 0.0215224 -0.0288026 -0.05 0 0 0
2 1 2 0 8 0 0 0 0 0 0 0 0
2 1 2 0 9 0 0 0.0129365 -0.0782284 -0.05 0 0 0
2 1 2 0 10 0 0 0.00404233 -0.0146813 0 0 0 0
2 1 2 0 11 0 0 0.0238672 -0.0221744 -0.05 0 0 0
2 1 2 0 12 0 0 -0.000888914 0.0423946 0 0 0 0
2 1 2 0 13 0 0 0.0156094 0.00830115 -0.05 0 0 0
2 1 2 0 14 0 0 -0.0142261 -0.0110129 0 0 0 0
2 1 2 0 15 0 0 0.00321842 0.010455 -0.05 0 0 0
2 1 2 0 16 0 0 -0.0130006 0 0 0 0 0
2 1 2 0 17 0 0 0.00293532 0.0135616 -0.05 0 0 0
2 1 2 0 18 0 0 0.00372147 0.012791 0 0 0 0
2 1 2 0 19 0 0 -0.00187044 -0.0162731 -0.05 0 0 0
2 1 2 0 20 0 0 -0.00146512 0.00530367 0 0 0 0
2 1 2 0 21 0 0 -0.00109555 -0.11329 -0.05 0 0 0
2 1 2 0 22 0 0 -0.0029602 -0.0612258 0 0 0 0
2 1 2 0 23 0 0 -0.00271374 -0.0315298 -0.05 0 0 0
2 1 2 0 24 0 0 0.00118051 -0.0532191 0 0 0 0
2 1 2 0 25 0 0 0.00171305 -0.0602331 -0.05 0 0 0
2 1 2 0 26 0 0 0 -0.0676728 0 0 0 0
2 1 2 0 27 0 0 0.00209663 -0.0520703 -0.05 0 0 0
2 1 2 0 28 0 0 0.00906317 -0.0603126 0 0 0 0
2 1 2 0 29 0 0 0 0 -0.05 0 0 0
2 1 2 0 30 0 0 -0.00540121 0 0 0 0 0
2 1 2 0 31 0 0 0.00953217 -0.00302924 -0.05 0 0 0
2 1 2 0 32 0 0 0 0 0 0 0 0
2 1 2 0 33 0 0 0 0 -0.05 0 0 0
2 1 2 0 34 0 0 0 0 0 0 0 0
2 1 2 0 35 0 0 0 0.013941 -0.05 0 0 0
2 1 2 0 36 0 0 -0.00380048 0.00682245 0 0 0 0
2 1 2 0 37 0 0 0 -0.00746835 -0.05 0 0 0
2 1 2 0 38 0 0 0 -0.0197662 0 0 0 0
2 1 2 0 39 0 0 -0.000825641 -0.023144 -0.05 0 0 0
2 1 2 0 40 0 0 0 0 0 0 0 0
2 1 2 0 41 0 0 -0.0137971 0.0339624 -0.05 0 0 0
2 1 2 0 42 0 0 0 0.0190891 0 0 0 0
2 1 2 0 43 0 0 0 0 -0.05 0 0 0
2 1 2 0 44 0 0 -0.00118766 0 0 0 0 0
2 1 2 0 45 0 0 0 0 -0.05 0 0 0
2 1 2 0 46 0 0 -0.0151224 0.0370665 0 0 0 0
2 1 2 0 47 0 0 0 0 -0.05 0 0 0
/Indet/Align/PIXEA2
2 1 2 1 0 0 0 0.0581784 0 0 0 0 0
2 1 2 1 1 0 0 0 0 -0.05 0 0 0
2 1 2 1 2 0 0 -0.00349075 0.0146028 0 0 0 0
2 1 2 1 3 0 0 -0.00211315 0.0513867 -0.05 0 0 0
2 1 2 1 4 0 0 0 0.0198668 0 0 0 0
2 1 2 1 5 0 0 -0.0232007 0.0394457 -0.05 0 0 0
2 1 2 1 6 0 0 -0.00731321 0.0216193 0 0 0 0
2 1 2 1 7 0 0 -0.0149724 0.00710445 -0.05 0 0 0
2 1 2 1 8 0 0 -0.0132717 0 0 0 0 0
2 1 2 1 9 0 0 -0.0161894 -0.00907457 -0.05 0 0 0
2 1 2 1 10 0 0 -0.0196239 0.00616582 0 0 0 0
2 1 2 1 11 0 0 -0.0167885 0 -0.05 0 0 0
2 1 2 1 12 0 0 -0.00935997 0.0244464 0 0 0 0
2 1 2 1 13 0 0 -0.0108088 0.0255042 -0.05 0 0 0
2 1 2 1 14 0 0 0 0 0 0 0 0
2 1 2 1 15 0 0 0 0.00805088 -0.05 0 0 0
2 1 2 1 16 0 0 0 0 0 0 0 0
2 1 2 1 17 0 0 0 0.0478202 -0.05 0 0 0
2 1 2 1 18 0 0 0.0239248 0.0438572 0 0 0 0
2 1 2 1 19 0 0 0.00376661 0 -0.05 0 0 0
2 1 2 1 20 0 0 0 0 0 0 0 0
2 1 2 1 21 0 0 0 0 -0.05 0 0 0
2 1 2 1 22 0 0 0 0 0 0 0 0
2 1 2 1 23 0 0 0 0 -0.05 0 0 0
2 1 2 1 24 0 0 -0.00444423 0.0442151 0 0 0 0
2 1 2 1 25 0 0 0.00964956 0.0310971 -0.05 0 0 0
2 1 2 1 26 0 0 -0.0150862 0.0431316 0 0 0 0
2 1 2 1 27 0 0 0 0.0386157 -0.05 0 0 0
2 1 2 1 28 0 0 -0.0204562 0.033159 0 0 0 0
2 1 2 1 29 0 0 -0.00774175 0.0458901 -0.05 0 0 0
2 1 2 1 30 0 0 0.0164217 0.00936358 0 0 0 0
2 1 2 1 31 0 0 0 0 -0.05 0 0 0
2 1 2 1 32 0 0 -0.00142973 0.0171204 0 0 0 0
2 1 2 1 33 0 0 0 0.0244468 -0.05 0 0 0
2 1 2 1 34 0 0 -0.000899233 0.0139007 0 0 0 0
2 1 2 1 35 0 0 -0.00354324 0.0372378 -0.05 0 0 0
2 1 2 1 36 0 0 0.0140603 0.011238 0 0 0 0
2 1 2 1 37 0 0 0 0.00114423 -0.05 0 0 0
2 1 2 1 38 0 0 0.00125469 0 0 0 0 0
2 1 2 1 39 0 0 0 -0.00607376 -0.05 0 0 0
2 1 2 1 40 0 0 0 0.00524879 0 0 0 0
2 1 2 1 41 0 0 -0.00986331 0.0105808 -0.05 0 0 0
2 1 2 1 42 0 0 0.00364005 0.00763384 0 0 0 0
2 1 2 1 43 0 0 0.00117276 0.0121089 -0.05 0 0 0
2 1 2 1 44 0 0 0 0 0 0 0 0
2 1 2 1 45 0 0 0.00731582 0 -0.05 0 0 0
2 1 2 1 46 0 0 0.012429 0.0127269 0 0 0 0
2 1 2 1 47 0 0 -0.00433057 0.0271518 -0.05 0 0 0
/Indet/Align/PIXEA3
2 1 2 2 0 0 0 -0.00100167 -0.00164599 0 0 0 0
2 1 2 2 1 0 0 -0.00115646 -0.00517548 -0.05 0 0 0
2 1 2 2 2 0 0 -0.00430425 -0.000226245 0 0 0 0
2 1 2 2 3 0 0 0 0 -0.05 0 0 0
2 1 2 2 4 0 0 0.00399058 0.0377815 0 0 0 0
2 1 2 2 5 0 0 -0.00377038 0.0857149 -0.05 0 0 0
2 1 2 2 6 0 0 0.00901959 0.0806923 0 0 0 0
2 1 2 2 7 0 0 0 0 -0.05 0 0 0
2 1 2 2 8 0 0 0.0100099 -0.00298893 0 0 0 0
2 1 2 2 9 0 0 0.0089243 -0.022797 -0.05 0 0 0
2 1 2 2 10 0 0 -0.00123302 -0.0161099 0 0 0 0
2 1 2 2 11 0 0 0.0138735 -0.0188265 -0.05 0 0 0
2 1 2 2 12 0 0 0.00666418 0 0 0 0 0
2 1 2 2 13 0 0 0.0130811 0.0161534 -0.05 0 0 0
2 1 2 2 14 0 0 0 0.0276236 0 0 0 0
2 1 2 2 15 0 0 0 0 -0.05 0 0 0
2 1 2 2 16 0 0 -0.0023927 0.0762879 0 0 0 0
2 1 2 2 17 0 0 0 0 -0.05 0 0 0
2 1 2 2 18 0 0 0 0 0 0 0 0
2 1 2 2 19 0 0 0 0 -0.05 0 0 0
2 1 2 2 20 0 0 0 0 0 0 0 0
2 1 2 2 21 0 0 0 0 -0.05 0 0 0
2 1 2 2 22 0 0 0 0 0 0 0 0
2 1 2 2 23 0 0 0 0 -0.05 0 0 0
2 1 2 2 24 0 0 -0.00185192 0.117102 0 0 0 0
2 1 2 2 25 0 0 0.00177864 0.0823524 -0.05 0 0 0
2 1 2 2 26 0 0 0 0 0 0 0 0
2 1 2 2 27 0 0 0.00377273 0.138091 -0.05 0 0 0
2 1 2 2 28 0 0 0.00743379 0.0741034 0 0 0 0
2 1 2 2 29 0 0 0.0024298 0.0813394 -0.05 0 0 0
2 1 2 2 30 0 0 0.00648525 0.074435 0 0 0 0
2 1 2 2 31 0 0 0 0 -0.05 0 0 0
2 1 2 2 32 0 0 0 0 0 0 0 0
2 1 2 2 33 0 0 0.00202094 0.0432047 -0.05 0 0 0
2 1 2 2 34 0 0 -0.00652006 0.0499889 0 0 0 0
2 1 2 2 35 0 0 0.00301705 0.0580136 -0.05 0 0 0
2 1 2 2 36 0 0 -0.010299 0.0395113 0 0 0 0
2 1 2 2 37 0 0 -0.00435856 0.0590174 -0.05 0 0 0
2 1 2 2 38 0 0 0.00703734 0.034477 0 0 0 0
2 1 2 2 39 0 0 -0.00757868 0.00209365 -0.05 0 0 0
2 1 2 2 40 0 0 0 0.00723404 0 0 0 0
2 1 2 2 41 0 0 -0.0057409 0.0157196 -0.05 0 0 0
2 1 2 2 42 0 0 0 0.0537951 0 0 0 0
2 1 2 2 43 0 0 -0.00412567 0.035093 -0.05 0 0 0
2 1 2 2 44 0 0 0.00471964 0.0137874 0 0 0 0
2 1 2 2 45 0 0 -0.00380302 -0.0248179 -0.05 0 0 0
2 1 2 2 46 0 0 -0.0129307 -0.0178957 0 0 0 0
2 1 2 2 47 0 0 0 0 -0.05 0 0 0
/Indet/Align/SCT
2 2 -2 0 0 0 0 0 0 0 0 0 0
2 2 -2 1 0 0 0 0 0 0 0 0 0
2 2 -2 2 0 0 0 0 0 0 0 0 0
2 2 -2 3 0 0 0 0 0 0 0 0 0
2 2 -2 4 0 0 0 0 0 0 0 0 0
2 2 -2 5 0 0 0 0 0 0 0 0 0
2 2 -2 6 0 0 0 0 0 0 0 0 0
2 2 -2 7 0 0 0 0 0 0 0 0 0
2 2 -2 8 0 0 0 0 0 0 0 0 0
2 2 0 0 0 0 0 0 0 0 0 0 0
2 2 0 1 0 0 0 0 0 0 0 0 0
2 2 0 2 0 0 0 0 0 0 0 0 0
2 2 0 3 0 0 0 0 0 0 0 0 0
2 2 2 0 0 0 0 0 0 0 0 0 0
2 2 2 1 0 0 0 0 0 0 0 0 0
2 2 2 2 0 0 0 0 0 0 0 0 0
2 2 2 3 0 0 0 0 0 0 0 0 0
2 2 2 4 0 0 0 0 0 0 0 0 0
2 2 2 5 0 0 0 0 0 0 0 0 0
2 2 2 6 0 0 0 0 0 0 0 0 0
2 2 2 7 0 0 0 0 0 0 0 0 0
2 2 2 8 0 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA1
2 2 2 0 0 0 0 0 0 0 0 0 0
2 2 2 0 0 1 0 0 0 0 0 0 0
2 2 2 0 1 0 0 0 0 0 0 0 0
2 2 2 0 1 1 0 0 0 0 0 0 0
2 2 2 0 2 0 0 0 0 0 0 0 0
2 2 2 0 2 1 0 0 0 0 0 0 0
2 2 2 0 3 0 0 0 0 0 0 0 0
2 2 2 0 3 1 0 0 0 0 0 0 0
2 2 2 0 4 0 0 0 0 0 0 0 0
2 2 2 0 4 1 0 0 0 0 0 0 0
2 2 2 0 5 0 0 0 0 0 0 0 0
2 2 2 0 5 1 0 0 0 0 0 0 0
2 2 2 0 6 0 0 0 0 0 0 0 0
2 2 2 0 6 1 0 0 0 0 0 0 0
2 2 2 0 7 0 0 0 0 0 0 0 0
2 2 2 0 7 1 0 0 0 0 0 0 0
2 2 2 0 8 0 0 0 0 0 0 0 0
2 2 2 0 8 1 0 0 0 0 0 0 0
2 2 2 0 9 0 0 0 0 0 0 0 0
2 2 2 0 9 1 0 0 0 0 0 0 0
2 2 2 0 10 0 0 0 0 0 0 0 0
2 2 2 0 10 1 0 0 0 0 0 0 0
2 2 2 0 11 0 0 0 0 0 0 0 0
2 2 2 0 11 1 0 0 0 0 0 0 0
2 2 2 0 12 0 0 0 0 0 0 0 0
2 2 2 0 12 1 0 0 0 0 0 0 0
2 2 2 0 13 0 0 0 0 0 0 0 0
2 2 2 0 13 1 0 0 0 0 0 0 0
2 2 2 0 14 0 0 0 0 0 0 0 0
2 2 2 0 14 1 0 0 0 0 0 0 0
2 2 2 0 15 0 0 0 0 0 0 0 0
2 2 2 0 15 1 0 0 0 0 0 0 0
2 2 2 0 16 0 0 0 0 0 0 0 0
2 2 2 0 16 1 0 0 0 0 0 0 0
2 2 2 0 17 0 0 0 0 0 0 0 0
2 2 2 0 17 1 0 0 0 0 0 0 0
2 2 2 0 18 0 0 0 0 0 0 0 0
2 2 2 0 18 1 0 0 0 0 0 0 0
2 2 2 0 19 0 0 0 0 0 0 0 0
2 2 2 0 19 1 0 0 0 0 0 0 0
2 2 2 0 20 0 0 0 0 0 0 0 0
2 2 2 0 20 1 0 0 0 0 0 0 0
2 2 2 0 21 0 0 0 0 0 0 0 0
2 2 2 0 21 1 0 0 0 0 0 0 0
2 2 2 0 22 0 0 0 0 0 0 0 0
2 2 2 0 22 1 0 0 0 0 0 0 0
2 2 2 0 23 0 0 0 0 0 0 0 0
2 2 2 0 23 1 0 0 0 0 0 0 0
2 2 2 0 24 0 0 0 0 0 0 0 0
2 2 2 0 24 1 0 0 0 0 0 0 0
2 2 2 0 25 0 0 0 0 0 0 0 0
2 2 2 0 25 1 0 0 0 0 0 0 0
2 2 2 0 26 0 0 0 0 0 0 0 0
2 2 2 0 26 1 0 0 0 0 0 0 0
2 2 2 0 27 0 0 0 0 0 0 0 0
2 2 2 0 27 1 0 0 0 0 0 0 0
2 2 2 0 28 0 0 0 0 0 0 0 0
2 2 2 0 28 1 0 0 0 0 0 0 0
2 2 2 0 29 0 0 0 0 0 0 0 0
2 2 2 0 29 1 0 0 0 0 0 0 0
2 2 2 0 30 0 0 0 0 0 0 0 0
2 2 2 0 30 1 0 0 0 0 0 0 0
2 2 2 0 31 0 0 0 0 0 0 0 0
2 2 2 0 31 1 0 0 0 0 0 0 0
2 2 2 0 32 0 0 0 0 0 0 0 0
2 2 2 0 32 1 0 0 0 0 0 0 0
2 2 2 0 33 0 0 0 0 0 0 0 0
2 2 2 0 33 1 0 0 0 0 0 0 0
2 2 2 0 34 0 0 0 0 0 0 0 0
2 2 2 0 34 1 0 0 0 0 0 0 0
2 2 2 0 35 0 0 0 0 0 0 0 0
2 2 2 0 35 1 0 0 0 0 0 0 0
2 2 2 0 36 0 0 0 0 0 0 0 0
2 2 2 0 36 1 0 0 0 0 0 0 0
2 2 2 0 37 0 0 0 0 0 0 0 0
2 2 2 0 37 1 0 0 0 0 0 0 0
2 2 2 0 38 0 0 0 0 0 0 0 0
2 2 2 0 38 1 0 0 0 0 0 0 0
2 2 2 0 39 0 0 0 0 0 0 0 0
2 2 2 0 39 1 0 0 0 0 0 0 0
2 2 2 0 40 0 0 0 0 0 0 0 0
2 2 2 0 41 0 0 0 0 0 0 0 0
2 2 2 0 42 0 0 0 0 0 0 0 0
2 2 2 0 43 0 0 0 0 0 0 0 0
2 2 2 0 44 0 0 0 0 0 0 0 0
2 2 2 0 45 0 0 0 0 0 0 0 0
2 2 2 0 46 0 0 0 0 0 0 0 0
2 2 2 0 47 0 0 0 0 0 0 0 0
2 2 2 0 48 0 0 0 0 0 0 0 0
2 2 2 0 49 0 0 0 0 0 0 0 0
2 2 2 0 50 0 0 0 0 0 0 0 0
2 2 2 0 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA2
2 2 2 1 0 0 0 0 0 0 0 0 0
2 2 2 1 0 1 0 0 0 0 0 0 0
2 2 2 1 0 2 0 0 0 0 0 0 0
2 2 2 1 1 0 0 0 0 0 0 0 0
2 2 2 1 1 1 0 0 0 0 0 0 0
2 2 2 1 1 2 0 0 0 0 0 0 0
2 2 2 1 2 0 0 0 0 0 0 0 0
2 2 2 1 2 1 0 0 0 0 0 0 0
2 2 2 1 2 2 0 0 0 0 0 0 0
2 2 2 1 3 0 0 0 0 0 0 0 0
2 2 2 1 3 1 0 0 0 0 0 0 0
2 2 2 1 3 2 0 0 0 0 0 0 0
2 2 2 1 4 0 0 0 0 0 0 0 0
2 2 2 1 4 1 0 0 0 0 0 0 0
2 2 2 1 4 2 0 0 0 0 0 0 0
2 2 2 1 5 0 0 0 0 0 0 0 0
2 2 2 1 5 1 0 0 0 0 0 0 0
2 2 2 1 5 2 0 0 0 0 0 0 0
2 2 2 1 6 0 0 0 0 0 0 0 0
2 2 2 1 6 1 0 0 0 0 0 0 0
2 2 2 1 6 2 0 0 0 0 0 0 0
2 2 2 1 7 0 0 0 0 0 0 0 0
2 2 2 1 7 1 0 0 0 0 0 0 0
2 2 2 1 7 2 0 0 0 0 0 0 0
2 2 2 1 8 0 0 0 0 0 0 0 0
2 2 2 1 8 1 0 0 0 0 0 0 0
2 2 2 1 8 2 0 0 0 0 0 0 0
2 2 2 1 9 0 0 0 0 0 0 0 0
2 2 2 1 9 1 0 0 0 0 0 0 0
2 2 2 1 9 2 0 0 0 0 0 0 0
2 2 2 1 10 0 0 0 0 0 0 0 0
2 2 2 1 10 1 0 0 0 0 0 0 0
2 2 2 1 10 2 0 0 0 0 0 0 0
2 2 2 1 11 0 0 0 0 0 0 0 0
2 2 2 1 11 1 0 0 0 0 0 0 0
2 2 2 1 11 2 0 0 0 0 0 0 0
2 2 2 1 12 0 0 0 0 0 0 0 0
2 2 2 1 12 1 0 0 0 0 0 0 0
2 2 2 1 12 2 0 0 0 0 0 0 0
2 2 2 1 13 0 0 0 0 0 0 0 0
2 2 2 1 13 1 0 0 0 0 0 0 0
2 2 2 1 13 2 0 0 0 0 0 0 0
2 2 2 1 14 0 0 0 0 0 0 0 0
2 2 2 1 14 1 0 0 0 0 0 0 0
2 2 2 1 14 2 0 0 0 0 0 0 0
2 2 2 1 15 0 0 0 0 0 0 0 0
2 2 2 1 15 1 0 0 0 0 0 0 0
2 2 2 1 15 2 0 0 0 0 0 0 0
2 2 2 1 16 0 0 0 0 0 0 0 0
2 2 2 1 16 1 0 0 0 0 0 0 0
2 2 2 1 16 2 0 0 0 0 0 0 0
2 2 2 1 17 0 0 0 0 0 0 0 0
2 2 2 1 17 1 0 0 0 0 0 0 0
2 2 2 1 17 2 0 0 0 0 0 0 0
2 2 2 1 18 0 0 0 0 0 0 0 0
2 2 2 1 18 1 0 0 0 0 0 0 0
2 2 2 1 18 2 0 0 0 0 0 0 0
2 2 2 1 19 0 0 0 0 0 0 0 0
2 2 2 1 19 1 0 0 0 0 0 0 0
2 2 2 1 19 2 0 0 0 0 0 0 0
2 2 2 1 20 0 0 0 0 0 0 0 0
2 2 2 1 20 1 0 0 0 0 0 0 0
2 2 2 1 20 2 0 0 0 0 0 0 0
2 2 2 1 21 0 0 0 0 0 0 0 0
2 2 2 1 21 1 0 0 0 0 0 0 0
2 2 2 1 21 2 0 0 0 0 0 0 0
2 2 2 1 22 0 0 0 0 0 0 0 0
2 2 2 1 22 1 0 0 0 0 0 0 0
2 2 2 1 22 2 0 0 0 0 0 0 0
2 2 2 1 23 0 0 0 0 0 0 0 0
2 2 2 1 23 1 0 0 0 0 0 0 0
2 2 2 1 23 2 0 0 0 0 0 0 0
2 2 2 1 24 0 0 0 0 0 0 0 0
2 2 2 1 24 1 0 0 0 0 0 0 0
2 2 2 1 24 2 0 0 0 0 0 0 0
2 2 2 1 25 0 0 0 0 0 0 0 0
2 2 2 1 25 1 0 0 0 0 0 0 0
2 2 2 1 25 2 0 0 0 0 0 0 0
2 2 2 1 26 0 0 0 0 0 0 0 0
2 2 2 1 26 1 0 0 0 0 0 0 0
2 2 2 1 26 2 0 0 0 0 0 0 0
2 2 2 1 27 0 0 0 0 0 0 0 0
2 2 2 1 27 1 0 0 0 0 0 0 0
2 2 2 1 27 2 0 0 0 0 0 0 0
2 2 2 1 28 0 0 0 0 0 0 0 0
2 2 2 1 28 1 0 0 0 0 0 0 0
2 2 2 1 28 2 0 0 0 0 0 0 0
2 2 2 1 29 0 0 0 0 0 0 0 0
2 2 2 1 29 1 0 0 0 0 0 0 0
2 2 2 1 29 2 0 0 0 0 0 0 0
2 2 2 1 30 0 0 0 0 0 0 0 0
2 2 2 1 30 1 0 0 0 0 0 0 0
2 2 2 1 30 2 0 0 0 0 0 0 0
2 2 2 1 31 0 0 0 0 0 0 0 0
2 2 2 1 31 1 0 0 0 0 0 0 0
2 2 2 1 31 2 0 0 0 0 0 0 0
2 2 2 1 32 0 0 0 0 0 0 0 0
2 2 2 1 32 1 0 0 0 0 0 0 0
2 2 2 1 32 2 0 0 0 0 0 0 0
2 2 2 1 33 0 0 0 0 0 0 0 0
2 2 2 1 33 1 0 0 0 0 0 0 0
2 2 2 1 33 2 0 0 0 0 0 0 0
2 2 2 1 34 0 0 0 0 0 0 0 0
2 2 2 1 34 1 0 0 0 0 0 0 0
2 2 2 1 34 2 0 0 0 0 0 0 0
2 2 2 1 35 0 0 0 0 0 0 0 0
2 2 2 1 35 1 0 0 0 0 0 0 0
2 2 2 1 35 2 0 0 0 0 0 0 0
2 2 2 1 36 0 0 0 0 0 0 0 0
2 2 2 1 36 1 0 0 0 0 0 0 0
2 2 2 1 36 2 0 0 0 0 0 0 0
2 2 2 1 37 0 0 0 0 0 0 0 0
2 2 2 1 37 1 0 0 0 0 0 0 0
2 2 2 1 37 2 0 0 0 0 0 0 0
2 2 2 1 38 0 0 0 0 0 0 0 0
2 2 2 1 38 1 0 0 0 0 0 0 0
2 2 2 1 38 2 0 0 0 0 0 0 0
2 2 2 1 39 0 0 0 0 0 0 0 0
2 2 2 1 39 1 0 0 0 0 0 0 0
2 2 2 1 39 2 0 0 0 0 0 0 0
2 2 2 1 40 0 0 0 0 0 0 0 0
2 2 2 1 41 0 0 0 0 0 0 0 0
2 2 2 1 42 0 0 0 0 0 0 0 0
2 2 2 1 43 0 0 0 0 0 0 0 0
2 2 2 1 44 0 0 0 0 0 0 0 0
2 2 2 1 45 0 0 0 0 0 0 0 0
2 2 2 1 46 0 0 0 0 0 0 0 0
2 2 2 1 47 0 0 0 0 0 0 0 0
2 2 2 1 48 0 0 0 0 0 0 0 0
2 2 2 1 49 0 0 0 0 0 0 0 0
2 2 2 1 50 0 0 0 0 0 0 0 0
2 2 2 1 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA3
2 2 2 2 0 0 0 0 0 0 0 0 0
2 2 2 2 0 1 0 0 0 0 0 0 0
2 2 2 2 0 2 0 0 0 0 0 0 0
2 2 2 2 1 0 0 0 0 0 0 0 0
2 2 2 2 1 1 0 0 0 0 0 0 0
2 2 2 2 1 2 0 0 0 0 0 0 0
2 2 2 2 2 0 0 0 0 0 0 0 0
2 2 2 2 2 1 0 0 0 0 0 0 0
2 2 2 2 2 2 0 0 0 0 0 0 0
2 2 2 2 3 0 0 0 0 0 0 0 0
2 2 2 2 3 1 0 0 0 0 0 0 0
2 2 2 2 3 2 0 0 0 0 0 0 0
2 2 2 2 4 0 0 0 0 0 0 0 0
2 2 2 2 4 1 0 0 0 0 0 0 0
2 2 2 2 4 2 0 0 0 0 0 0 0
2 2 2 2 5 0 0 0 0 0 0 0 0
2 2 2 2 5 1 0 0 0 0 0 0 0
2 2 2 2 5 2 0 0 0 0 0 0 0
2 2 2 2 6 0 0 0 0 0 0 0 0
2 2 2 2 6 1 0 0 0 0 0 0 0
2 2 2 2 6 2 0 0 0 0 0 0 0
2 2 2 2 7 0 0 0 0 0 0 0 0
2 2 2 2 7 1 0 0 0 0 0 0 0
2 2 2 2 7 2 0 0 0 0 0 0 0
2 2 2 2 8 0 0 0 0 0 0 0 0
2 2 2 2 8 1 0 0 0 0 0 0 0
2 2 2 2 8 2 0 0 0 0 0 0 0
2 2 2 2 9 0 0 0 0 0 0 0 0
2 2 2 2 9 1 0 0 0 0 0 0 0
2 2 2 2 9 2 0 0 0 0 0 0 0
2 2 2 2 10 0 0 0 0 0 0 0 0
2 2 2 2 10 1 0 0 0 0 0 0 0
2 2 2 2 10 2 0 0 0 0 0 0 0
2 2 2 2 11 0 0 0 0 0 0 0 0
2 2 2 2 11 1 0 0 0 0 0 0 0
2 2 2 2 11 2 0 0 0 0 0 0 0
2 2 2 2 12 0 0 0 0 0 0 0 0
2 2 2 2 12 1 0 0 0 0 0 0 0
2 2 2 2 12 2 0 0 0 0 0 0 0
2 2 2 2 13 0 0 0 0 0 0 0 0
2 2 2 2 13 1 0 0 0 0 0 0 0
2 2 2 2 13 2 0 0 0 0 0 0 0
2 2 2 2 14 0 0 0 0 0 0 0 0
2 2 2 2 14 1 0 0 0 0 0 0 0
2 2 2 2 14 2 0 0 0 0 0 0 0
2 2 2 2 15 0 0 0 0 0 0 0 0
2 2 2 2 15 1 0 0 0 0 0 0 0
2 2 2 2 15 2 0 0 0 0 0 0 0
2 2 2 2 16 0 0 0 0 0 0 0 0
2 2 2 2 16 1 0 0 0 0 0 0 0
2 2 2 2 16 2 0 0 0 0 0 0 0
2 2 2 2 17 0 0 0 0 0 0 0 0
2 2 2 2 17 1 0 0 0 0 0 0 0
2 2 2 2 17 2 0 0 0 0 0 0 0
2 2 2 2 18 0 0 0 0 0 0 0 0
2 2 2 2 18 1 0 0 0 0 0 0 0
2 2 2 2 18 2 0 0 0 0 0 0 0
2 2 2 2 19 0 0 0 0 0 0 0 0
2 2 2 2 19 1 0 0 0 0 0 0 0
2 2 2 2 19 2 0 0 0 0 0 0 0
2 2 2 2 20 0 0 0 0 0 0 0 0
2 2 2 2 20 1 0 0 0 0 0 0 0
2 2 2 2 20 2 0 0 0 0 0 0 0
2 2 2 2 21 0 0 0 0 0 0 0 0
2 2 2 2 21 1 0 0 0 0 0 0 0
2 2 2 2 21 2 0 0 0 0 0 0 0
2 2 2 2 22 0 0 0 0 0 0 0 0
2 2 2 2 22 1 0 0 0 0 0 0 0
2 2 2 2 22 2 0 0 0 0 0 0 0
2 2 2 2 23 0 0 0 0 0 0 0 0
2 2 2 2 23 1 0 0 0 0 0 0 0
2 2 2 2 23 2 0 0 0 0 0 0 0
2 2 2 2 24 0 0 0 0 0 0 0 0
2 2 2 2 24 1 0 0 0 0 0 0 0
2 2 2 2 24 2 0 0 0 0 0 0 0
2 2 2 2 25 0 0 0 0 0 0 0 0
2 2 2 2 25 1 0 0 0 0 0 0 0
2 2 2 2 25 2 0 0 0 0 0 0 0
2 2 2 2 26 0 0 0 0 0 0 0 0
2 2 2 2 26 1 0 0 0 0 0 0 0
2 2 2 2 26 2 0 0 0 0 0 0 0
2 2 2 2 27 0 0 0 0 0 0 0 0
2 2 2 2 27 1 0 0 0 0 0 0 0
2 2 2 2 27 2 0 0 0 0 0 0 0
2 2 2 2 28 0 0 0 0 0 0 0 0
2 2 2 2 28 1 0 0 0 0 0 0 0
2 2 2 2 28 2 0 0 0 0 0 0 0
2 2 2 2 29 0 0 0 0 0 0 0 0
2 2 2 2 29 1 0 0 0 0 0 0 0
2 2 2 2 29 2 0 0 0 0 0 0 0
2 2 2 2 30 0 0 0 0 0 0 0 0
2 2 2 2 30 1 0 0 0 0 0 0 0
2 2 2 2 30 2 0 0 0 0 0 0 0
2 2 2 2 31 0 0 0 0 0 0 0 0
2 2 2 2 31 1 0 0 0 0 0 0 0
2 2 2 2 31 2 0 0 0 0 0 0 0
2 2 2 2 32 0 0 0 0 0 0 0 0
2 2 2 2 32 1 0 0 0 0 0 0 0
2 2 2 2 32 2 0 0 0 0 0 0 0
2 2 2 2 33 0 0 0 0 0 0 0 0
2 2 2 2 33 1 0 0 0 0 0 0 0
2 2 2 2 33 2 0 0 0 0 0 0 0
2 2 2 2 34 0 0 0 0 0 0 0 0
2 2 2 2 34 1 0 0 0 0 0 0 0
2 2 2 2 34 2 0 0 0 0 0 0 0
2 2 2 2 35 0 0 0 0 0 0 0 0
2 2 2 2 35 1 0 0 0 0 0 0 0
2 2 2 2 35 2 0 0 0 0 0 0 0
2 2 2 2 36 0 0 0 0 0 0 0 0
2 2 2 2 36 1 0 0 0 0 0 0 0
2 2 2 2 36 2 0 0 0 0 0 0 0
2 2 2 2 37 0 0 0 0 0 0 0 0
2 2 2 2 37 1 0 0 0 0 0 0 0
2 2 2 2 37 2 0 0 0 0 0 0 0
2 2 2 2 38 0 0 0 0 0 0 0 0
2 2 2 2 38 1 0 0 0 0 0 0 0
2 2 2 2 38 2 0 0 0 0 0 0 0
2 2 2 2 39 0 0 0 0 0 0 0 0
2 2 2 2 39 1 0 0 0 0 0 0 0
2 2 2 2 39 2 0 0 0 0 0 0 0
2 2 2 2 40 0 0 0 0 0 0 0 0
2 2 2 2 41 0 0 0 0 0 0 0 0
2 2 2 2 42 0 0 0 0 0 0 0 0
2 2 2 2 43 0 0 0 0 0 0 0 0
2 2 2 2 44 0 0 0 0 0 0 0 0
2 2 2 2 45 0 0 0 0 0 0 0 0
2 2 2 2 46 0 0 0 0 0 0 0 0
2 2 2 2 47 0 0 0 0 0 0 0 0
2 2 2 2 48 0 0 0 0 0 0 0 0
2 2 2 2 49 0 0 0 0 0 0 0 0
2 2 2 2 50 0 0 0 0 0 0 0 0
2 2 2 2 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA4
2 2 2 3 0 0 0 0 0 0 0 0 0
2 2 2 3 0 1 0 0 0 0 0 0 0
2 2 2 3 0 2 0 0 0 0 0 0 0
2 2 2 3 1 0 0 0 0 0 0 0 0
2 2 2 3 1 1 0 0 0 0 0 0 0
2 2 2 3 1 2 0 0 0 0 0 0 0
2 2 2 3 2 0 0 0 0 0 0 0 0
2 2 2 3 2 1 0 0 0 0 0 0 0
2 2 2 3 2 2 0 0 0 0 0 0 0
2 2 2 3 3 0 0 0 0 0 0 0 0
2 2 2 3 3 1 0 0 0 0 0 0 0
2 2 2 3 3 2 0 0 0 0 0 0 0
2 2 2 3 4 0 0 0 0 0 0 0 0
2 2 2 3 4 1 0 0 0 0 0 0 0
2 2 2 3 4 2 0 0 0 0 0 0 0
2 2 2 3 5 0 0 0 0 0 0 0 0
2 2 2 3 5 1 0 0 0 0 0 0 0
2 2 2 3 5 2 0 0 0 0 0 0 0
2 2 2 3 6 0 0 0 0 0 0 0 0
2 2 2 3 6 1 0 0 0 0 0 0 0
2 2 2 3 6 2 0 0 0 0 0 0 0
2 2 2 3 7 0 0 0 0 0 0 0 0
2 2 2 3 7 1 0 0 0 0 0 0 0
2 2 2 3 7 2 0 0 0 0 0 0 0
2 2 2 3 8 0 0 0 0 0 0 0 0
2 2 2 3 8 1 0 0 0 0 0 0 0
2 2 2 3 8 2 0 0 0 0 0 0 0
2 2 2 3 9 0 0 0 0 0 0 0 0
2 2 2 3 9 1 0 0 0 0 0 0 0
2 2 2 3 9 2 0 0 0 0 0 0 0
2 2 2 3 10 0 0 0 0 0 0 0 0
2 2 2 3 10 1 0 0 0 0 0 0 0
2 2 2 3 10 2 0 0 0 0 0 0 0
2 2 2 3 11 0 0 0 0 0 0 0 0
2 2 2 3 11 1 0 0 0 0 0 0 0
2 2 2 3 11 2 0 0 0 0 0 0 0
2 2 2 3 12 0 0 0 0 0 0 0 0
2 2 2 3 12 1 0 0 0 0 0 0 0
2 2 2 3 12 2 0 0 0 0 0 0 0
2 2 2 3 13 0 0 0 0 0 0 0 0
2 2 2 3 13 1 0 0 0 0 0 0 0
2 2 2 3 13 2 0 0 0 0 0 0 0
2 2 2 3 14 0 0 0 0 0 0 0 0
2 2 2 3 14 1 0 0 0 0 0 0 0
2 2 2 3 14 2 0 0 0 0 0 0 0
2 2 2 3 15 0 0 0 0 0 0 0 0
2 2 2 3 15 1 0 0 0 0 0 0 0
2 2 2 3 15 2 0 0 0 0 0 0 0
2 2 2 3 16 0 0 0 0 0 0 0 0
2 2 2 3 16 1 0 0 0 0 0 0 0
2 2 2 3 16 2 0 0 0 0 0 0 0
2 2 2 3 17 0 0 0 0 0 0 0 0
2 2 2 3 17 1 0 0 0 0 0 0 0
2 2 2 3 17 2 0 0 0 0 0 0 0
2 2 2 3 18 0 0 0 0 0 0 0 0
2 2 2 3 18 1 0 0 0 0 0 0 0
2 2 2 3 18 2 0 0 0 0 0 0 0
2 2 2 3 19 0 0 0 0 0 0 0 0
2 2 2 3 19 1 0 0 0 0 0 0 0
2 2 2 3 19 2 0 0 0 0 0 0 0
2 2 2 3 20 0 0 0 0 0 0 0 0
2 2 2 3 20 1 0 0 0 0 0 0 0
2 2 2 3 20 2 0 0 0 0 0 0 0
2 2 2 3 21 0 0 0 0 0 0 0 0
2 2 2 3 21 1 0 0 0 0 0 0 0
2 2 2 3 21 2 0 0 0 0 0 0 0
2 2 2 3 22 0 0 0 0 0 0 0 0
2 2 2 3 22 1 0 0 0 0 0 0 0
2 2 2 3 22 2 0 0 0 0 0 0 0
2 2 2 3 23 0 0 0 0 0 0 0 0
2 2 2 3 23 1 0 0 0 0 0 0 0
2 2 2 3 23 2 0 0 0 0 0 0 0
2 2 2 3 24 0 0 0 0 0 0 0 0
2 2 2 3 24 1 0 0 0 0 0 0 0
2 2 2 3 24 2 0 0 0 0 0 0 0
2 2 2 3 25 0 0 0 0 0 0 0 0
2 2 2 3 25 1 0 0 0 0 0 0 0
2 2 2 3 25 2 0 0 0 0 0 0 0
2 2 2 3 26 0 0 0 0 0 0 0 0
2 2 2 3 26 1 0 0 0 0 0 0 0
2 2 2 3 26 2 0 0 0 0 0 0 0
2 2 2 3 27 0 0 0 0 0 0 0 0
2 2 2 3 27 1 0 0 0 0 0 0 0
2 2 2 3 27 2 0 0 0 0 0 0 0
2 2 2 3 28 0 0 0 0 0 0 0 0
2 2 2 3 28 1 0 0 0 0 0 0 0
2 2 2 3 28 2 0 0 0 0 0 0 0
2 2 2 3 29 0 0 0 0 0 0 0 0
2 2 2 3 29 1 0 0 0 0 0 0 0
2 2 2 3 29 2 0 0 0 0 0 0 0
2 2 2 3 30 0 0 0 0 0 0 0 0
2 2 2 3 30 1 0 0 0 0 0 0 0
2 2 2 3 30 2 0 0 0 0 0 0 0
2 2 2 3 31 0 0 0 0 0 0 0 0
2 2 2 3 31 1 0 0 0 0 0 0 0
2 2 2 3 31 2 0 0 0 0 0 0 0
2 2 2 3 32 0 0 0 0 0 0 0 0
2 2 2 3 32 1 0 0 0 0 0 0 0
2 2 2 3 32 2 0 0 0 0 0 0 0
2 2 2 3 33 0 0 0 0 0 0 0 0
2 2 2 3 33 1 0 0 0 0 0 0 0
2 2 2 3 33 2 0 0 0 0 0 0 0
2 2 2 3 34 0 0 0 0 0 0 0 0
2 2 2 3 34 1 0 0 0 0 0 0 0
2 2 2 3 34 2 0 0 0 0 0 0 0
2 2 2 3 35 0 0 0 0 0 0 0 0
2 2 2 3 35 1 0 0 0 0 0 0 0
2 2 2 3 35 2 0 0 0 0 0 0 0
2 2 2 3 36 0 0 0 0 0 0 0 0
2 2 2 3 36 1 0 0 0 0 0 0 0
2 2 2 3 36 2 0 0 0 0 0 0 0
2 2 2 3 37 0 0 0 0 0 0 0 0
2 2 2 3 37 1 0 0 0 0 0 0 0
2 2 2 3 37 2 0 0 0 0 0 0 0
2 2 2 3 38 0 0 0 0 0 0 0 0
2 2 2 3 38 1 0 0 0 0 0 0 0
2 2 2 3 38 2 0 0 0 0 0 0 0
2 2 2 3 39 0 0 0 0 0 0 0 0
2 2 2 3 39 1 0 0 0 0 0 0 0
2 2 2 3 39 2 0 0 0 0 0 0 0
2 2 2 3 40 0 0 0 0 0 0 0 0
2 2 2 3 41 0 0 0 0 0 0 0 0
2 2 2 3 42 0 0 0 0 0 0 0 0
2 2 2 3 43 0 0 0 0 0 0 0 0
2 2 2 3 44 0 0 0 0 0 0 0 0
2 2 2 3 45 0 0 0 0 0 0 0 0
2 2 2 3 46 0 0 0 0 0 0 0 0
2 2 2 3 47 0 0 0 0 0 0 0 0
2 2 2 3 48 0 0 0 0 0 0 0 0
2 2 2 3 49 0 0 0 0 0 0 0 0
2 2 2 3 50 0 0 0 0 0 0 0 0
2 2 2 3 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA5
2 2 2 4 0 0 0 0 0 0 0 0 0
2 2 2 4 0 1 0 0 0 0 0 0 0
2 2 2 4 0 2 0 0 0 0 0 0 0
2 2 2 4 1 0 0 0 0 0 0 0 0
2 2 2 4 1 1 0 0 0 0 0 0 0
2 2 2 4 1 2 0 0 0 0 0 0 0
2 2 2 4 2 0 0 0 0 0 0 0 0
2 2 2 4 2 1 0 0 0 0 0 0 0
2 2 2 4 2 2 0 0 0 0 0 0 0
2 2 2 4 3 0 0 0 0 0 0 0 0
2 2 2 4 3 1 0 0 0 0 0 0 0
2 2 2 4 3 2 0 0 0 0 0 0 0
2 2 2 4 4 0 0 0 0 0 0 0 0
2 2 2 4 4 1 0 0 0 0 0 0 0
2 2 2 4 4 2 0 0 0 0 0 0 0
2 2 2 4 5 0 0 0 0 0 0 0 0
2 2 2 4 5 1 0 0 0 0 0 0 0
2 2 2 4 5 2 0 0 0 0 0 0 0
2 2 2 4 6 0 0 0 0 0 0 0 0
2 2 2 4 6 1 0 0 0 0 0 0 0
2 2 2 4 6 2 0 0 0 0 0 0 0
2 2 2 4 7 0 0 0 0 0 0 0 0
2 2 2 4 7 1 0 0 0 0 0 0 0
2 2 2 4 7 2 0 0 0 0 0 0 0
2 2 2 4 8 0 0 0 0 0 0 0 0
2 2 2 4 8 1 0 0 0 0 0 0 0
2 2 2 4 8 2 0 0 0 0 0 0 0
2 2 2 4 9 0 0 0 0 0 0 0 0
2 2 2 4 9 1 0 0 0 0 0 0 0
2 2 2 4 9 2 0 0 0 0 0 0 0
2 2 2 4 10 0 0 0 0 0 0 0 0
2 2 2 4 10 1 0 0 0 0 0 0 0
2 2 2 4 10 2 0 0 0 0 0 0 0
2 2 2 4 11 0 0 0 0 0 0 0 0
2 2 2 4 11 1 0 0 0 0 0 0 0
2 2 2 4 11 2 0 0 0 0 0 0 0
2 2 2 4 12 0 0 0 0 0 0 0 0
2 2 2 4 12 1 0 0 0 0 0 0 0
2 2 2 4 12 2 0 0 0 0 0 0 0
2 2 2 4 13 0 0 0 0 0 0 0 0
2 2 2 4 13 1 0 0 0 0 0 0 0
2 2 2 4 13 2 0 0 0 0 0 0 0
2 2 2 4 14 0 0 0 0 0 0 0 0
2 2 2 4 14 1 0 0 0 0 0 0 0
2 2 2 4 14 2 0 0 0 0 0 0 0
2 2 2 4 15 0 0 0 0 0 0 0 0
2 2 2 4 15 1 0 0 0 0 0 0 0
2 2 2 4 15 2 0 0 0 0 0 0 0
2 2 2 4 16 0 0 0 0 0 0 0 0
2 2 2 4 16 1 0 0 0 0 0 0 0
2 2 2 4 16 2 0 0 0 0 0 0 0
2 2 2 4 17 0 0 0 0 0 0 0 0
2 2 2 4 17 1 0 0 0 0 0 0 0
2 2 2 4 17 2 0 0 0 0 0 0 0
2 2 2 4 18 0 0 0 0 0 0 0 0
2 2 2 4 18 1 0 0 0 0 0 0 0
2 2 2 4 18 2 0 0 0 0 0 0 0
2 2 2 4 19 0 0 0 0 0 0 0 0
2 2 2 4 19 1 0 0 0 0 0 0 0
2 2 2 4 19 2 0 0 0 0 0 0 0
2 2 2 4 20 0 0 0 0 0 0 0 0
2 2 2 4 20 1 0 0 0 0 0 0 0
2 2 2 4 20 2 0 0 0 0 0 0 0
2 2 2 4 21 0 0 0 0 0 0 0 0
2 2 2 4 21 1 0 0 0 0 0 0 0
2 2 2 4 21 2 0 0 0 0 0 0 0
2 2 2 4 22 0 0 0 0 0 0 0 0
2 2 2 4 22 1 0 0 0 0 0 0 0
2 2 2 4 22 2 0 0 0 0 0 0 0
2 2 2 4 23 0 0 0 0 0 0 0 0
2 2 2 4 23 1 0 0 0 0 0 0 0
2 2 2 4 23 2 0 0 0 0 0 0 0
2 2 2 4 24 0 0 0 0 0 0 0 0
2 2 2 4 24 1 0 0 0 0 0 0 0
2 2 2 4 24 2 0 0 0 0 0 0 0
2 2 2 4 25 0 0 0 0 0 0 0 0
2 2 2 4 25 1 0 0 0 0 0 0 0
2 2 2 4 25 2 0 0 0 0 0 0 0
2 2 2 4 26 0 0 0 0 0 0 0 0
2 2 2 4 26 1 0 0 0 0 0 0 0
2 2 2 4 26 2 0 0 0 0 0 0 0
2 2 2 4 27 0 0 0 0 0 0 0 0
2 2 2 4 27 1 0 0 0 0 0 0 0
2 2 2 4 27 2 0 0 0 0 0 0 0
2 2 2 4 28 0 0 0 0 0 0 0 0
2 2 2 4 28 1 0 0 0 0 0 0 0
2 2 2 4 28 2 0 0 0 0 0 0 0
2 2 2 4 29 0 0 0 0 0 0 0 0
2 2 2 4 29 1 0 0 0 0 0 0 0
2 2 2 4 29 2 0 0 0 0 0 0 0
2 2 2 4 30 0 0 0 0 0 0 0 0
2 2 2 4 30 1 0 0 0 0 0 0 0
2 2 2 4 30 2 0 0 0 0 0 0 0
2 2 2 4 31 0 0 0 0 0 0 0 0
2 2 2 4 31 1 0 0 0 0 0 0 0
2 2 2 4 31 2 0 0 0 0 0 0 0
2 2 2 4 32 0 0 0 0 0 0 0 0
2 2 2 4 32 1 0 0 0 0 0 0 0
2 2 2 4 32 2 0 0 0 0 0 0 0
2 2 2 4 33 0 0 0 0 0 0 0 0
2 2 2 4 33 1 0 0 0 0 0 0 0
2 2 2 4 33 2 0 0 0 0 0 0 0
2 2 2 4 34 0 0 0 0 0 0 0 0
2 2 2 4 34 1 0 0 0 0 0 0 0
2 2 2 4 34 2 0 0 0 0 0 0 0
2 2 2 4 35 0 0 0 0 0 0 0 0
2 2 2 4 35 1 0 0 0 0 0 0 0
2 2 2 4 35 2 0 0 0 0 0 0 0
2 2 2 4 36 0 0 0 0 0 0 0 0
2 2 2 4 36 1 0 0 0 0 0 0 0
2 2 2 4 36 2 0 0 0 0 0 0 0
2 2 2 4 37 0 0 0 0 0 0 0 0
2 2 2 4 37 1 0 0 0 0 0 0 0
2 2 2 4 37 2 0 0 0 0 0 0 0
2 2 2 4 38 0 0 0 0 0 0 0 0
2 2 2 4 38 1 0 0 0 0 0 0 0
2 2 2 4 38 2 0 0 0 0 0 0 0
2 2 2 4 39 0 0 0 0 0 0 0 0
2 2 2 4 39 1 0 0 0 0 0 0 0
2 2 2 4 39 2 0 0 0 0 0 0 0
2 2 2 4 40 0 0 0 0 0 0 0 0
2 2 2 4 41 0 0 0 0 0 0 0 0
2 2 2 4 42 0 0 0 0 0 0 0 0
2 2 2 4 43 0 0 0 0 0 0 0 0
2 2 2 4 44 0 0 0 0 0 0 0 0
2 2 2 4 45 0 0 0 0 0 0 0 0
2 2 2 4 46 0 0 0 0 0 0 0 0
2 2 2 4 47 0 0 0 0 0 0 0 0
2 2 2 4 48 0 0 0 0 0 0 0 0
2 2 2 4 49 0 0 0 0 0 0 0 0
2 2 2 4 50 0 0 0 0 0 0 0 0
2 2 2 4 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA6
2 2 2 5 0 0 0 0 0 0 0 0 0
2 2 2 5 0 1 0 0 0 0 0 0 0
2 2 2 5 0 2 0 0 0 0 0 0 0
2 2 2 5 1 0 0 0 0 0 0 0 0
2 2 2 5 1 1 0 0 0 0 0 0 0
2 2 2 5 1 2 0 0 0 0 0 0 0
2 2 2 5 2 0 0 0 0 0 0 0 0
2 2 2 5 2 1 0 0 0 0 0 0 0
2 2 2 5 2 2 0 0 0 0 0 0 0
2 2 2 5 3 0 0 0 0 0 0 0 0
2 2 2 5 3 1 0 0 0 0 0 0 0
2 2 2 5 3 2 0 0 0 0 0 0 0
2 2 2 5 4 0 0 0 0 0 0 0 0
2 2 2 5 4 1 0 0 0 0 0 0 0
2 2 2 5 4 2 0 0 0 0 0 0 0
2 2 2 5 5 0 0 0 0 0 0 0 0
2 2 2 5 5 1 0 0 0 0 0 0 0
2 2 2 5 5 2 0 0 0 0 0 0 0
2 2 2 5 6 0 0 0 0 0 0 0 0
2 2 2 5 6 1 0 0 0 0 0 0 0
2 2 2 5 6 2 0 0 0 0 0 0 0
2 2 2 5 7 0 0 0 0 0 0 0 0
2 2 2 5 7 1 0 0 0 0 0 0 0
2 2 2 5 7 2 0 0 0 0 0 0 0
2 2 2 5 8 0 0 0 0 0 0 0 0
2 2 2 5 8 1 0 0 0 0 0 0 0
2 2 2 5 8 2 0 0 0 0 0 0 0
2 2 2 5 9 0 0 0 0 0 0 0 0
2 2 2 5 9 1 0 0 0 0 0 0 0
2 2 2 5 9 2 0 0 0 0 0 0 0
2 2 2 5 10 0 0 0 0 0 0 0 0
2 2 2 5 10 1 0 0 0 0 0 0 0
2 2 2 5 10 2 0 0 0 0 0 0 0
2 2 2 5 11 0 0 0 0 0 0 0 0
2 2 2 5 11 1 0 0 0 0 0 0 0
2 2 2 5 11 2 0 0 0 0 0 0 0
2 2 2 5 12 0 0 0 0 0 0 0 0
2 2 2 5 12 1 0 0 0 0 0 0 0
2 2 2 5 12 2 0 0 0 0 0 0 0
2 2 2 5 13 0 0 0 0 0 0 0 0
2 2 2 5 13 1 0 0 0 0 0 0 0
2 2 2 5 13 2 0 0 0 0 0 0 0
2 2 2 5 14 0 0 0 0 0 0 0 0
2 2 2 5 14 1 0 0 0 0 0 0 0
2 2 2 5 14 2 0 0 0 0 0 0 0
2 2 2 5 15 0 0 0 0 0 0 0 0
2 2 2 5 15 1 0 0 0 0 0 0 0
2 2 2 5 15 2 0 0 0 0 0 0 0
2 2 2 5 16 0 0 0 0 0 0 0 0
2 2 2 5 16 1 0 0 0 0 0 0 0
2 2 2 5 16 2 0 0 0 0 0 0 0
2 2 2 5 17 0 0 0 0 0 0 0 0
2 2 2 5 17 1 0 0 0 0 0 0 0
2 2 2 5 17 2 0 0 0 0 0 0 0
2 2 2 5 18 0 0 0 0 0 0 0 0
2 2 2 5 18 1 0 0 0 0 0 0 0
2 2 2 5 18 2 0 0 0 0 0 0 0
2 2 2 5 19 0 0 0 0 0 0 0 0
2 2 2 5 19 1 0 0 0 0 0 0 0
2 2 2 5 19 2 0 0 0 0 0 0 0
2 2 2 5 20 0 0 0 0 0 0 0 0
2 2 2 5 20 1 0 0 0 0 0 0 0
2 2 2 5 20 2 0 0 0 0 0 0 0
2 2 2 5 21 0 0 0 0 0 0 0 0
2 2 2 5 21 1 0 0 0 0 0 0 0
2 2 2 5 21 2 0 0 0 0 0 0 0
2 2 2 5 22 0 0 0 0 0 0 0 0
2 2 2 5 22 1 0 0 0 0 0 0 0
2 2 2 5 22 2 0 0 0 0 0 0 0
2 2 2 5 23 0 0 0 0 0 0 0 0
2 2 2 5 23 1 0 0 0 0 0 0 0
2 2 2 5 23 2 0 0 0 0 0 0 0
2 2 2 5 24 0 0 0 0 0 0 0 0
2 2 2 5 24 1 0 0 0 0 0 0 0
2 2 2 5 24 2 0 0 0 0 0 0 0
2 2 2 5 25 0 0 0 0 0 0 0 0
2 2 2 5 25 1 0 0 0 0 0 0 0
2 2 2 5 25 2 0 0 0 0 0 0 0
2 2 2 5 26 0 0 0 0 0 0 0 0
2 2 2 5 26 1 0 0 0 0 0 0 0
2 2 2 5 26 2 0 0 0 0 0 0 0
2 2 2 5 27 0 0 0 0 0 0 0 0
2 2 2 5 27 1 0 0 0 0 0 0 0
2 2 2 5 27 2 0 0 0 0 0 0 0
2 2 2 5 28 0 0 0 0 0 0 0 0
2 2 2 5 28 1 0 0 0 0 0 0 0
2 2 2 5 28 2 0 0 0 0 0 0 0
2 2 2 5 29 0 0 0 0 0 0 0 0
2 2 2 5 29 1 0 0 0 0 0 0 0
2 2 2 5 29 2 0 0 0 0 0 0 0
2 2 2 5 30 0 0 0 0 0 0 0 0
2 2 2 5 30 1 0 0 0 0 0 0 0
2 2 2 5 30 2 0 0 0 0 0 0 0
2 2 2 5 31 0 0 0 0 0 0 0 0
2 2 2 5 31 1 0 0 0 0 0 0 0
2 2 2 5 31 2 0 0 0 0 0 0 0
2 2 2 5 32 0 0 0 0 0 0 0 0
2 2 2 5 32 1 0 0 0 0 0 0 0
2 2 2 5 32 2 0 0 0 0 0 0 0
2 2 2 5 33 0 0 0 0 0 0 0 0
2 2 2 5 33 1 0 0 0 0 0 0 0
2 2 2 5 33 2 0 0 0 0 0 0 0
2 2 2 5 34 0 0 0 0 0 0 0 0
2 2 2 5 34 1 0 0 0 0 0 0 0
2 2 2 5 34 2 0 0 0 0 0 0 0
2 2 2 5 35 0 0 0 0 0 0 0 0
2 2 2 5 35 1 0 0 0 0 0 0 0
2 2 2 5 35 2 0 0 0 0 0 0 0
2 2 2 5 36 0 0 0 0 0 0 0 0
2 2 2 5 36 1 0 0 0 0 0 0 0
2 2 2 5 36 2 0 0 0 0 0 0 0
2 2 2 5 37 0 0 0 0 0 0 0 0
2 2 2 5 37 1 0 0 0 0 0 0 0
2 2 2 5 37 2 0 0 0 0 0 0 0
2 2 2 5 38 0 0 0 0 0 0 0 0
2 2 2 5 38 1 0 0 0 0 0 0 0
2 2 2 5 38 2 0 0 0 0 0 0 0
2 2 2 5 39 0 0 0 0 0 0 0 0
2 2 2 5 39 1 0 0 0 0 0 0 0
2 2 2 5 39 2 0 0 0 0 0 0 0
2 2 2 5 40 0 0 0 0 0 0 0 0
2 2 2 5 41 0 0 0 0 0 0 0 0
2 2 2 5 42 0 0 0 0 0 0 0 0
2 2 2 5 43 0 0 0 0 0 0 0 0
2 2 2 5 44 0 0 0 0 0 0 0 0
2 2 2 5 45 0 0 0 0 0 0 0 0
2 2 2 5 46 0 0 0 0 0 0 0 0
2 2 2 5 47 0 0 0 0 0 0 0 0
2 2 2 5 48 0 0 0 0 0 0 0 0
2 2 2 5 49 0 0 0 0 0 0 0 0
2 2 2 5 50 0 0 0 0 0 0 0 0
2 2 2 5 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA7
2 2 2 6 0 0 0 0 0 0 0 0 0
2 2 2 6 0 1 0 0 0 0 0 0 0
2 2 2 6 1 0 0 0 0 0 0 0 0
2 2 2 6 1 1 0 0 0 0 0 0 0
2 2 2 6 2 0 0 0 0 0 0 0 0
2 2 2 6 2 1 0 0 0 0 0 0 0
2 2 2 6 3 0 0 0 0 0 0 0 0
2 2 2 6 3 1 0 0 0 0 0 0 0
2 2 2 6 4 0 0 0 0 0 0 0 0
2 2 2 6 4 1 0 0 0 0 0 0 0
2 2 2 6 5 0 0 0 0 0 0 0 0
2 2 2 6 5 1 0 0 0 0 0 0 0
2 2 2 6 6 0 0 0 0 0 0 0 0
2 2 2 6 6 1 0 0 0 0 0 0 0
2 2 2 6 7 0 0 0 0 0 0 0 0
2 2 2 6 7 1 0 0 0 0 0 0 0
2 2 2 6 8 0 0 0 0 0 0 0 0
2 2 2 6 8 1 0 0 0 0 0 0 0
2 2 2 6 9 0 0 0 0 0 0 0 0
2 2 2 6 9 1 0 0 0 0 0 0 0
2 2 2 6 10 0 0 0 0 0 0 0 0
2 2 2 6 10 1 0 0 0 0 0 0 0
2 2 2 6 11 0 0 0 0 0 0 0 0
2 2 2 6 11 1 0 0 0 0 0 0 0
2 2 2 6 12 0 0 0 0 0 0 0 0
2 2 2 6 12 1 0 0 0 0 0 0 0
2 2 2 6 13 0 0 0 0 0 0 0 0
2 2 2 6 13 1 0 0 0 0 0 0 0
2 2 2 6 14 0 0 0 0 0 0 0 0
2 2 2 6 14 1 0 0 0 0 0 0 0
2 2 2 6 15 0 0 0 0 0 0 0 0
2 2 2 6 15 1 0 0 0 0 0 0 0
2 2 2 6 16 0 0 0 0 0 0 0 0
2 2 2 6 16 1 0 0 0 0 0 0 0
2 2 2 6 17 0 0 0 0 0 0 0 0
2 2 2 6 17 1 0 0 0 0 0 0 0
2 2 2 6 18 0 0 0 0 0 0 0 0
2 2 2 6 18 1 0 0 0 0 0 0 0
2 2 2 6 19 0 0 0 0 0 0 0 0
2 2 2 6 19 1 0 0 0 0 0 0 0
2 2 2 6 20 0 0 0 0 0 0 0 0
2 2 2 6 20 1 0 0 0 0 0 0 0
2 2 2 6 21 0 0 0 0 0 0 0 0
2 2 2 6 21 1 0 0 0 0 0 0 0
2 2 2 6 22 0 0 0 0 0 0 0 0
2 2 2 6 22 1 0 0 0 0 0 0 0
2 2 2 6 23 0 0 0 0 0 0 0 0
2 2 2 6 23 1 0 0 0 0 0 0 0
2 2 2 6 24 0 0 0 0 0 0 0 0
2 2 2 6 24 1 0 0 0 0 0 0 0
2 2 2 6 25 0 0 0 0 0 0 0 0
2 2 2 6 25 1 0 0 0 0 0 0 0
2 2 2 6 26 0 0 0 0 0 0 0 0
2 2 2 6 26 1 0 0 0 0 0 0 0
2 2 2 6 27 0 0 0 0 0 0 0 0
2 2 2 6 27 1 0 0 0 0 0 0 0
2 2 2 6 28 0 0 0 0 0 0 0 0
2 2 2 6 28 1 0 0 0 0 0 0 0
2 2 2 6 29 0 0 0 0 0 0 0 0
2 2 2 6 29 1 0 0 0 0 0 0 0
2 2 2 6 30 0 0 0 0 0 0 0 0
2 2 2 6 30 1 0 0 0 0 0 0 0
2 2 2 6 31 0 0 0 0 0 0 0 0
2 2 2 6 31 1 0 0 0 0 0 0 0
2 2 2 6 32 0 0 0 0 0 0 0 0
2 2 2 6 32 1 0 0 0 0 0 0 0
2 2 2 6 33 0 0 0 0 0 0 0 0
2 2 2 6 33 1 0 0 0 0 0 0 0
2 2 2 6 34 0 0 0 0 0 0 0 0
2 2 2 6 34 1 0 0 0 0 0 0 0
2 2 2 6 35 0 0 0 0 0 0 0 0
2 2 2 6 35 1 0 0 0 0 0 0 0
2 2 2 6 36 0 0 0 0 0 0 0 0
2 2 2 6 36 1 0 0 0 0 0 0 0
2 2 2 6 37 0 0 0 0 0 0 0 0
2 2 2 6 37 1 0 0 0 0 0 0 0
2 2 2 6 38 0 0 0 0 0 0 0 0
2 2 2 6 38 1 0 0 0 0 0 0 0
2 2 2 6 39 0 0 0 0 0 0 0 0
2 2 2 6 39 1 0 0 0 0 0 0 0
2 2 2 6 40 0 0 0 0 0 0 0 0
2 2 2 6 41 0 0 0 0 0 0 0 0
2 2 2 6 42 0 0 0 0 0 0 0 0
2 2 2 6 43 0 0 0 0 0 0 0 0
2 2 2 6 44 0 0 0 0 0 0 0 0
2 2 2 6 45 0 0 0 0 0 0 0 0
2 2 2 6 46 0 0 0 0 0 0 0 0
2 2 2 6 47 0 0 0 0 0 0 0 0
2 2 2 6 48 0 0 0 0 0 0 0 0
2 2 2 6 49 0 0 0 0 0 0 0 0
2 2 2 6 50 0 0 0 0 0 0 0 0
2 2 2 6 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA8
2 2 2 7 0 0 0 0 0 0 0 0 0
2 2 2 7 0 1 0 0 0 0 0 0 0
2 2 2 7 1 0 0 0 0 0 0 0 0
2 2 2 7 1 1 0 0 0 0 0 0 0
2 2 2 7 2 0 0 0 0 0 0 0 0
2 2 2 7 2 1 0 0 0 0 0 0 0
2 2 2 7 3 0 0 0 0 0 0 0 0
2 2 2 7 3 1 0 0 0 0 0 0 0
2 2 2 7 4 0 0 0 0 0 0 0 0
2 2 2 7 4 1 0 0 0 0 0 0 0
2 2 2 7 5 0 0 0 0 0 0 0 0
2 2 2 7 5 1 0 0 0 0 0 0 0
2 2 2 7 6 0 0 0 0 0 0 0 0
2 2 2 7 6 1 0 0 0 0 0 0 0
2 2 2 7 7 0 0 0 0 0 0 0 0
2 2 2 7 7 1 0 0 0 0 0 0 0
2 2 2 7 8 0 0 0 0 0 0 0 0
2 2 2 7 8 1 0 0 0 0 0 0 0
2 2 2 7 9 0 0 0 0 0 0 0 0
2 2 2 7 9 1 0 0 0 0 0 0 0
2 2 2 7 10 0 0 0 0 0 0 0 0
2 2 2 7 10 1 0 0 0 0 0 0 0
2 2 2 7 11 0 0 0 0 0 0 0 0
2 2 2 7 11 1 0 0 0 0 0 0 0
2 2 2 7 12 0 0 0 0 0 0 0 0
2 2 2 7 12 1 0 0 0 0 0 0 0
2 2 2 7 13 0 0 0 0 0 0 0 0
2 2 2 7 13 1 0 0 0 0 0 0 0
2 2 2 7 14 0 0 0 0 0 0 0 0
2 2 2 7 14 1 0 0 0 0 0 0 0
2 2 2 7 15 0 0 0 0 0 0 0 0
2 2 2 7 15 1 0 0 0 0 0 0 0
2 2 2 7 16 0 0 0 0 0 0 0 0
2 2 2 7 16 1 0 0 0 0 0 0 0
2 2 2 7 17 0 0 0 0 0 0 0 0
2 2 2 7 17 1 0 0 0 0 0 0 0
2 2 2 7 18 0 0 0 0 0 0 0 0
2 2 2 7 18 1 0 0 0 0 0 0 0
2 2 2 7 19 0 0 0 0 0 0 0 0
2 2 2 7 19 1 0 0 0 0 0 0 0
2 2 2 7 20 0 0 0 0 0 0 0 0
2 2 2 7 20 1 0 0 0 0 0 0 0
2 2 2 7 21 0 0 0 0 0 0 0 0
2 2 2 7 21 1 0 0 0 0 0 0 0
2 2 2 7 22 0 0 0 0 0 0 0 0
2 2 2 7 22 1 0 0 0 0 0 0 0
2 2 2 7 23 0 0 0 0 0 0 0 0
2 2 2 7 23 1 0 0 0 0 0 0 0
2 2 2 7 24 0 0 0 0 0 0 0 0
2 2 2 7 24 1 0 0 0 0 0 0 0
2 2 2 7 25 0 0 0 0 0 0 0 0
2 2 2 7 25 1 0 0 0 0 0 0 0
2 2 2 7 26 0 0 0 0 0 0 0 0
2 2 2 7 26 1 0 0 0 0 0 0 0
2 2 2 7 27 0 0 0 0 0 0 0 0
2 2 2 7 27 1 0 0 0 0 0 0 0
2 2 2 7 28 0 0 0 0 0 0 0 0
2 2 2 7 28 1 0 0 0 0 0 0 0
2 2 2 7 29 0 0 0 0 0 0 0 0
2 2 2 7 29 1 0 0 0 0 0 0 0
2 2 2 7 30 0 0 0 0 0 0 0 0
2 2 2 7 30 1 0 0 0 0 0 0 0
2 2 2 7 31 0 0 0 0 0 0 0 0
2 2 2 7 31 1 0 0 0 0 0 0 0
2 2 2 7 32 0 0 0 0 0 0 0 0
2 2 2 7 32 1 0 0 0 0 0 0 0
2 2 2 7 33 0 0 0 0 0 0 0 0
2 2 2 7 33 1 0 0 0 0 0 0 0
2 2 2 7 34 0 0 0 0 0 0 0 0
2 2 2 7 34 1 0 0 0 0 0 0 0
2 2 2 7 35 0 0 0 0 0 0 0 0
2 2 2 7 35 1 0 0 0 0 0 0 0
2 2 2 7 36 0 0 0 0 0 0 0 0
2 2 2 7 36 1 0 0 0 0 0 0 0
2 2 2 7 37 0 0 0 0 0 0 0 0
2 2 2 7 37 1 0 0 0 0 0 0 0
2 2 2 7 38 0 0 0 0 0 0 0 0
2 2 2 7 38 1 0 0 0 0 0 0 0
2 2 2 7 39 0 0 0 0 0 0 0 0
2 2 2 7 39 1 0 0 0 0 0 0 0
2 2 2 7 40 0 0 0 0 0 0 0 0
2 2 2 7 41 0 0 0 0 0 0 0 0
2 2 2 7 42 0 0 0 0 0 0 0 0
2 2 2 7 43 0 0 0 0 0 0 0 0
2 2 2 7 44 0 0 0 0 0 0 0 0
2 2 2 7 45 0 0 0 0 0 0 0 0
2 2 2 7 46 0 0 0 0 0 0 0 0
2 2 2 7 47 0 0 0 0 0 0 0 0
2 2 2 7 48 0 0 0 0 0 0 0 0
2 2 2 7 49 0 0 0 0 0 0 0 0
2 2 2 7 50 0 0 0 0 0 0 0 0
2 2 2 7 51 0 0 0 0 0 0 0 0
/Indet/Align/SCTEA9
2 2 2 8 0 0 0 0 0 0 0 0 0
2 2 2 8 1 0 0 0 0 0 0 0 0
2 2 2 8 2 0 0 0 0 0 0 0 0
2 2 2 8 3 0 0 0 0 0 0 0 0
2 2 2 8 4 0 0 0 0 0 0 0 0
2 2 2 8 5 0 0 0 0 0 0 0 0
2 2 2 8 6 0 0 0 0 0 0 0 0
2 2 2 8 7 0 0 0 0 0 0 0 0
2 2 2 8 8 0 0 0 0 0 0 0 0
2 2 2 8 9 0 0 0 0 0 0 0 0
2 2 2 8 10 0 0 0 0 0 0 0 0
2 2 2 8 11 0 0 0 0 0 0 0 0
2 2 2 8 12 0 0 0 0 0 0 0 0
2 2 2 8 13 0 0 0 0 0 0 0 0
2 2 2 8 14 0 0 0 0 0 0 0 0
2 2 2 8 15 0 0 0 0 0 0 0 0
2 2 2 8 16 0 0 0 0 0 0 0 0
2 2 2 8 17 0 0 0 0 0 0 0 0
2 2 2 8 18 0 0 0 0 0 0 0 0
2 2 2 8 19 0 0 0 0 0 0 0 0
2 2 2 8 20 0 0 0 0 0 0 0 0
2 2 2 8 21 0 0 0 0 0 0 0 0
2 2 2 8 22 0 0 0 0 0 0 0 0
2 2 2 8 23 0 0 0 0 0 0 0 0
2 2 2 8 24 0 0 0 0 0 0 0 0
2 2 2 8 25 0 0 0 0 0 0 0 0
2 2 2 8 26 0 0 0 0 0 0 0 0
2 2 2 8 27 0 0 0 0 0 0 0 0
2 2 2 8 28 0 0 0 0 0 0 0 0
2 2 2 8 29 0 0 0 0 0 0 0 0
2 2 2 8 30 0 0 0 0 0 0 0 0
2 2 2 8 31 0 0 0 0 0 0 0 0
2 2 2 8 32 0 0 0 0 0 0 0 0
2 2 2 8 33 0 0 0 0 0 0 0 0
2 2 2 8 34 0 0 0 0 0 0 0 0
2 2 2 8 35 0 0 0 0 0 0 0 0
2 2 2 8 36 0 0 0 0 0 0 0 0
2 2 2 8 37 0 0 0 0 0 0 0 0
2 2 2 8 38 0 0 0 0 0 0 0 0
2 2 2 8 39 0 0 0 0 0 0 0 0
2 2 2 8 40 0 0 0 0 0 0 0 0
2 2 2 8 41 0 0 0 0 0 0 0 0
2 2 2 8 42 0 0 0 0 0 0 0 0
2 2 2 8 43 0 0 0 0 0 0 0 0
2 2 2 8 44 0 0 0 0 0 0 0 0
2 2 2 8 45 0 0 0 0 0 0 0 0
2 2 2 8 46 0 0 0 0 0 0 0 0
2 2 2 8 47 0 0 0 0 0 0 0 0
2 2 2 8 48 0 0 0 0 0 0 0 0
2 2 2 8 49 0 0 0 0 0 0 0 0
2 2 2 8 50 0 0 0 0 0 0 0 0
2 2 2 8 51 0 0 0 0 0 0 0 0

